Optimal Gaussian Strategies for Vector-valued Witsenhausen Counterexample with Non-causal State Estimator

In this study, we investigate a vector-valued Witsenhausen model where the second decision maker (DM) acquires a vector of observations before selecting a vector of estimations. Here, the first DM acts causally whereas the second DM estimates non-causally. When the vector length grows, we characterize, via a single-letter expression, the optimal trade-off between the power cost at the first DM and the estimation cost at the second DM. In this paper, we show that the best linear scheme is achieved by using the time-sharing method between two affine strategies, which coincides with the convex envelope of the solution of Witsenhausen in 1968. Here also, Witsenhausen's two-point strategy and the scheme of Grover and Sahai in 2010 where both devices operate non-causally, outperform our best linear scheme. Therefore, gains obtained with block-coding schemes are only attainable if all DMs operate non-causally.

==> Tikz/S2P_data.csv <==
0.8,0
0.792881409970384,2.5043801608752e-05
0.785812920090969,0.000100099999833033
0.778794530361754,0.000224943537468575
0.771826240782739,0.000399201181537193
0.764908051353924,0.000622354272151722
0.75803996207531,0.000893742484151407
0.751221972946896,0.0012125685204722
0.744454083968682,0.00157790364058611
0.737736295140668,0.00198869391629721
0.731068606462855,0.00244376710078079
0.724451017935241,0.00294183999472659
0.717883529557829,0.00348152619527931
0.711366141330616,0.00406134411848191
0.704898853253603,0.00467972519337884
0.698481665326791,0.00533502213508665
0.692114577550179,0.00602551721431257
0.685797589923768,0.00674943045141205
0.679530702447556,0.00750492767364971
0.673313915121545,0.00829012838450268
0.667147227945734,0.00910311340336109
0.661030640920123,0.00994193224267337
0.654964154044713,0.0108046101973605
0.648947767319503,0.0116891551281546
0.642981480744493,0.0125935639264159
0.637065294319683,0.0135158286529914
0.631199208045074,0.014453942347871
0.625383221920665,0.0154059045108371
0.619617335946456,0.016369726256091
0.613901550122447,0.0173434351460443
0.608235864448639,0.0183250797111678
0.602620278925031,0.0193127336640785
0.597054793551623,0.0203044998169723
0.591539408328415,0.0212985137121434
0.586074123255408,0.0222929469757329
0.5806589383326,0.0232860104050428
0.575293853559993,0.0242759567998095
0.569978868937587,0.0252610835477551
0.56471398446538,0.0262397349745794
0.559499200143374,0.0272103044683259
0.554334515971568,0.0281712363877836
0.549219931949963,0.0291210277642833
0.544155448078557,0.030058229805919
0.539141064357352,0.0309814492129004
0.534176780786347,0.0318893493124034
0.529262597365542,0.0327806510209637
0.524398514094938,0.0336541336421377
0.519584530974534,0.0345086355068522
0.51482064800433,0.0353430544635741
0.510106865184326,0.0361563482251564
0.505443182514523,0.0369475345789631
0.50082959999492,0.0377156914666321
0.496266117625517,0.0384599569396151
0.491752735406314,0.0391795289964254
0.487289453337312,0.039873665307332
0.48287627141851,0.0405416828320644
0.478513189649908,0.0411829573359245
0.474200208031506,0.0417969228095551
0.469937326563305,0.0423830707974711
0.465724545245303,0.0429409496403314
0.461561864077503,0.0434701636358077
0.457449283059902,0.0439703721227927
0.453386802192501,0.0444412884935864
0.449374421475301,0.0448826791385948
0.445412140908301,0.0452943623279847
0.441499960491502,0.0456762070346427
0.437637880224902,0.0460281317027021
0.433825900108503,0.0463501029658133
0.430064020142304,0.0466421343192536
0.426352240326306,0.0469042847498855
0.422690560660507,0.0471366573278968
0.419078981144909,0.0473393977641713
0.415517501779511,0.0475126929370595
0.412006122564314,0.0476567693922383
0.408544843499316,0.0477718918192649
0.405133664584519,0.0478583615083491
0.401772585819922,0.047916514790783
0.398461607205525,0.0479467214663815
0.395200728741329,0.0479493832212007
0.391989950427333,0.0479249320387119
0.388829272263537,0.0478738286075192
0.385718694249941,0.0477965607286154
0.382658216386546,0.0476936417250792
0.379647838673351,0.0475656088570188
0.376687561110356,0.0474130217444713
0.373777383697561,0.0472364608008687
0.370917306434967,0.0470365256795797
0.368107329322573,0.0468138337359366
0.365347452360379,0.0465690185070519
0.362637675548385,0.0463027282116269
0.359977998886592,0.0460156242718489
0.357368422374999,0.0457083798593664
0.354808946013606,0.0453816784672281
0.352299569802413,0.045036212509562
0.349840293741421,0.0446726819506649
0.347431117830629,0.0442917929650644
0.345072042070037,0.0438942566300098
0.342763066459645,0.0434807876517382
0.340504190999454,0.0430521031267603
0.338295415689462,0.0426089213392983
0.336136740529672,0.0421519605959088
0.334028165520081,0.0416819380982168
0.33196969066069,0.0411995688545826
0.3299613159515,0.0407055646314259
0.32800304139251,0.0402006329448272
0.326094866983721,0.0396854760929308
0.324236792725131,0.0391607902295765
0.322428818616742,0.0386272644794925
0.320670944658553,0.0380855800952902
0.318963170850565,0.0375364096564114
0.317305497192776,0.0369804163100906
0.315697923685188,0.0364182530543113
0.3141404503278,0.0358505620626514
0.312633077120613,0.0352779740508344
0.311175804063625,0.034701107684727
0.309768631156838,0.0341205690294486
0.308411558400251,0.0335369510391886
0.307104585793865,0.0329508330872602
0.305847713337678,0.0323627805358555
0.304640941031692,0.0317733443449035
0.303484268875906,0.0311830607193783
0.302377696870321,0.030592450794347
0.301321225014935,0.0300020203569995
0.30031485330975,0.0294122596048496
0.299358581754765,0.0288236429392584
0.29845241034998,0.0282366287933844
0.297596339095396,0.0276516594936318
0.296790367991012,0.0270691611536298
0.296034497036828,0.026489543599748
0.295328726232844,0.0259132003271238
0.294673055579061,0.025340508485152
0.294067485075478,0.0247718288913686
0.293512014722095,0.0242075060726372
0.293006644518912,0.0236478683325376
0.29255137446593,0.0230932278438382
0.292146204563148,0.0225438807649266
0.291791134810566,0.0220001073790679
0.291486165208184,0.0214621722553525
0.291231295756003,0.0209303244301981
0.291026526454022,0.0204047976082678
0.290871857302241,0.0198858103816744
0.29076728830066,0.0193735664663425
0.29071281944928,0.0188682549544137
0.2907084507481,0.0183700505815846
0.29075418219712,0.0178791140082867
0.29085001379634,0.0173955921136254
0.290995945545761,0.0169196183010182
0.291191977445382,0.0164513128144831
0.291438109495203,0.0159907830645565
0.291734341695224,0.0155381239628326
0.292080674045446,0.0150934182641462
0.292477106545868,0.0146567369154405
0.29292363919649,0.0142281394103873
0.293420271997312,0.0138076741488568
0.293967004948335,0.013395378800355
0.294563838049558,0.012991280670582
0.295210771300981,0.0125953970702874
0.295907804702604,0.0122077356856332
0.296654938254428,0.0118282949493009
0.297452171956452,0.0114570644116134
0.298299505808676,0.0110940251109707
0.2991969398111,0.0107391499429312
0.300144473963725,0.0103924040273018
0.30114210826655,0.0100537450726294
0.302189842719575,0.00972312373752297
0.3032876773228,0.00940048398825953
0.304435612076226,0.00908576345216667
0.305633646979852,0.00877889376629916
0.306881782033678,0.00847980092096192
0.308180017237704,0.0081884055976604
0.309528352591931,0.00790462350109052
0.310926788096358,0.00762836568480941
0.312375323750985,0.00735953887025815
0.313873959555812,0.00709804575883566
0.31542269551084,0.00684378533675161
0.317021531616068,0.00659665317241326
0.318670467871496,0.0063565417061281
0.320369504277124,0.00612334053193014
0.322118640832953,0.00589693667136299
0.323917877538982,0.00567721483907736
0.325767214395211,0.00546405770012431
0.32766665140164,0.00525734611884859
0.32961618855827,0.00505695939930812
0.3316158258651,0.0048627755171672
0.33366556332213,0.00467467134303096
0.33576540092936,0.00449252285720839
0.337915338686791,0.00431620535590921
0.340115376594422,0.0041455936488981
0.342365514652253,0.00398056224864603
0.344665752860284,0.0038209855510345
0.347016091218516,0.00366673800768328
0.349416529726948,0.00351769428998652
0.35186706838558,0.00337372944495487
0.354367707194412,0.00323471904297386
0.356918446153445,0.00310053931760022
0.359519285262678,0.00297106729752809
0.362170224522111,0.00284618093086715
0.364871263931744,0.00272575920188356
0.367622403491578,0.00260968224036265
0.370423643201612,0.00249783142375971
0.373274983061846,0.00239008947231199
0.376176423072281,0.00228634053729062
0.379127963232915,0.00218647028257666
0.38212960354375,0.00209036595974971
0.385181344004785,0.00199791647688138
0.388283184616021,0.00190901246122933
0.391435125377456,0.00182354631602974
0.394637166289092,0.00174141227158849
0.397889307350928,0.00166250643087234
0.401191548562965,0.00158672680980257
0.404543889925201,0.00151397337245382
0.407946331437638,0.00144414806136057
0.411398873100275,0.0013771548231334
0.414901514913113,0.001312899629586
0.41845425687615,0.00125129049457237
0.422057098989388,0.00119223748673217
0.425710041252826,0.00113565273833954
0.429413083666465,0.00108145045044871
0.433166226230303,0.00102954689452658
0.436969468944342,0.000979860410759383
0.440822811808581,0.000932311403217407
0.444726254823021,0.000886822332057907
0.44867979798766,0.000843317702942681
0.4526834413025,0.000801724053842721
0.45673718476754,0.000761969939398214
0.460841028382781,0.00072398591299779
0.464994972148221,0.000687704506736485
0.469199016063862,0.0006530602094073
0.473453160129704,0.000619989442676559
0.477757404345745,0.000588430535588496
0.482111748711987,0.000558323697539726
0.486516193228428,0.00052961098985933
0.490970737895071,0.00050223629612543
0.495475382711913,0.000476145291344201
0.500030127678956,0.000451285410112319
0.504634972796199,0.000427605813878972
0.509289918063642,0.000405057357418625
0.513994963481285,0.000383592554620903
0.518750109049129,0.000363165543699097
0.523555354767173,0.000343732051914061
0.528410700635417,0.000325249359905523
0.533316146653861,0.000307676265718232
0.538271692822506,0.000290973048605752
0.543277339141351,0.000275101432690261
0.548333085610396,0.000260024550552308
0.553438932229641,0.000245706906820188
0.558594878999087,0.000232114341824387
0.563800925918733,0.000219213995378467
0.569057072988579,0.000206974270743763
0.574363320208625,0.000195364798831403
0.579719667578872,0.000184356402691407
0.585126115099319,0.000173921062334948
0.590582662769966,0.000164031879932398
0.596089310590813,0.000154663045426307
0.601646058561861,0.000145789802595255
0.607252906683109,0.000137388415601308
0.612909854954557,0.000129436136050805
0.618616903376206,0.000121911170595282
0.624374051948054,0.000114792649096554
0.630181300670103,0.000108060593377309
0.636038649542352,0.000101695886576017
0.641946098564802,9.56802431225362e-05
0.647903647737451,8.99961793484964e-05
0.653911297060301,8.46269847443216e-05
0.659969046533351,7.95566938727067e-05
0.666076896156602,7.47700589463766e-05
0.672234845930052,7.02525230760993e-05
0.678442895853703,6.59901941931848e-05
0.684701045927554,6.19698196490483e-05
0.691009296151606,5.81787614928719e-05
0.697367646525857,5.46049724269622e-05
0.703776097050309,5.12369724380426e-05
0.710234647724962,4.8063826101473e-05
0.716743298549814,4.50751205542168e-05
0.723302049524867,4.22609441313058e-05
0.72991090065012,3.96118656595495e-05
0.736569851925573,3.71189144013301e-05
0.743278903351226,3.47735606404865e-05
0.75003805492708,3.25676969015273e-05
0.756847306653134,3.04936197927264e-05
0.763706658529388,2.85440124630324e-05
0.770616110555842,2.67119276621657e-05
0.777575662732497,2.4990771392785e-05
0.784585315059352,2.33742871431691e-05
0.791645067536407,2.18565406884806e-05
0.798754920163662,2.04319054483531e-05


==> Tikz/SdpcP_data.csv <==
0,0.0888888888888889
0.000800800800800801,0.08592525692572
0.0016016016016016,0.0830575068717133
0.0024024024024024,0.0802822419870048
0.0032032032032032,0.0775962063015564
0.004004004004004,0.0749962778455313
0.00480480480480481,0.0724794622514532
0.00560560560560561,0.0700428867051761
0.00640640640640641,0.0676837942242731
0.00720720720720721,0.0653995382439061
0.00800800800800801,0.0631875774915891
0.00880880880880881,0.061045471133505
0.00960960960960961,0.058970874176191
0.0104104104104104,0.0569615331084821
0.0112112112112112,0.0550152817695903
0.012012012012012,0.0531300374301252
0.0128128128128128,0.0513037970737109
0.0136136136136136,0.0495346338676537
0.0144144144144144,0.0478206938118504
0.0152152152152152,0.0461601925558146
0.016016016016016,0.0445514123743368
0.0168168168168168,0.042992699292888
0.0176176176176176,0.041482460354431
0.0184184184184184,0.0400191610198171
0.0192192192192192,0.0386013226944286
0.02002002002002,0.0372275203741734
0.0208208208208208,0.0358963804043578
0.0216216216216216,0.0346065783453525
0.0224224224224224,0.0333568369393315
0.0232232232232232,0.0321459241727035
0.024024024024024,0.0309726514291744
0.0248248248248248,0.0298358717286757
0.0256256256256256,0.028734478047673
0.0264264264264264,0.0276674017166271
0.0272272272272272,0.0266336108906273
0.028028028028028,0.0256321090894408
0.0288288288288288,0.0246619338034387
0.0296296296296296,0.0237221551620597
0.0304304304304304,0.0228118746616581
0.0312312312312312,0.0219302239497616
0.032032032032032,0.0210763636629293
0.0328328328328328,0.0202494823155551
0.0336336336336336,0.0194487952371074
0.0344344344344344,0.0186735435554354
0.0352352352352352,0.0179229932238972
0.036036036036036,0.0171964340901913
0.0368368368368368,0.0164931790048811
0.0376376376376376,0.0158125629677149
0.0384384384384384,0.0151539423099415
0.0392392392392392,0.0145166939109167
0.04004004004004,0.0139002144473876
0.0408408408408408,0.0133039196739231
0.0416416416416416,0.0127272437330419
0.0424424424424424,0.0121696384936609
0.0432432432432432,0.0116305729165595
0.044044044044044,0.0111095324456223
0.0448448448448448,0.0106060184236848
0.0456456456456456,0.0101195475318656
0.0464464464464465,0.00964965125132688
0.0472472472472472,0.00919587534645602
0.048048048048048,0.00875777936851162
0.0488488488488489,0.00833493617882567
0.0496496496496497,0.0079269314906973
0.0504504504504505,0.00753336342915629
0.0512512512512513,0.00715384210781478
0.0520520520520521,0.00678798922206324
0.0528528528528529,0.00643543765790301
0.0536536536536537,0.00609583111574143
0.0544544544544545,0.00576882374850796
0.0552552552552553,0.0054540798134803
0.0560560560560561,0.00515127333723808
0.0568568568568569,0.00486008779318968
0.0576576576576577,0.00458021579114317
0.0584584584584585,0.0043113587784174
0.0592592592592593,0.00405322675201259
0.0600600600600601,0.00380553798138175
0.0608608608608609,0.0035680187413658
0.0616616616616617,0.00334040305487478
0.0624624624624625,0.00312243244491687
0.0632632632632633,0.00291385569559487
0.0640640640640641,0.00271442862170702
0.0648648648648649,0.0025239138466052
0.0656656656656657,0.00234208058797927
0.0664664664664665,0.00216870445125091
0.0672672672672673,0.00200356723027424
0.0680680680680681,0.00184645671505422
0.0688688688688689,0.00169716650620601
0.0696696696696697,0.00155549583589098
0.0704704704704705,0.00142124939497633
0.0712712712712713,0.00129423716617627
0.0720720720720721,0.00117427426294328
0.0728728728728729,0.00106118077388763
0.0736736736736737,0.000954781612513088
0.0744744744744745,0.000854906372065653
0.0752752752752753,0.000761389185300678
0.0760760760760761,0.000674068588982085
0.0768768768768769,0.000592787392935148
0.0776776776776777,0.000517392553481724
0.0784784784784785,0.000447735051094017
0.0792792792792793,0.000383669772109709
0.0800800800800801,0.000325055394357806
0.0808808808808809,0.000271754276550665
0.0816816816816817,0.000223632351303712
0.0824824824824825,0.000180559021649861
0.0832832832832833,0.000142407060921145
0.0840840840840841,0.000109052515875177
0.0848848848848849,8.03746129489902e-05
0.0856856856856857,5.6255667527508e-05
0.0864864864864865,3.6580996118421e-05
0.0872872872872873,2.12388313295103e-05
0.0880880880880881,1.01202395486096e-05
0.0888888888888889,3.11904123030848e-06
0.0896896896896897,1.31733697282305e-07
0.0904904904904905,0
0.0912912912912913,0
0.0920920920920921,0
0.0928928928928929,0
0.0936936936936937,0
0.0944944944944945,0
0.0952952952952953,0
0.0960960960960961,0
0.0968968968968969,0
0.0976976976976977,0
0.0984984984984985,0
0.0992992992992993,0
0.1001001001001,0
0.100900900900901,0
0.101701701701702,0
0.102502502502503,0
0.103303303303303,0
0.104104104104104,0
0.104904904904905,0
0.105705705705706,0
0.106506506506507,0
0.107307307307307,0
0.108108108108108,0
0.108908908908909,0
0.10970970970971,0
0.110510510510511,0
0.111311311311311,0
0.112112112112112,0
0.112912912912913,0
0.113713713713714,0
0.114514514514515,0
0.115315315315315,0
0.116116116116116,0
0.116916916916917,0
0.117717717717718,0
0.118518518518519,0
0.119319319319319,0
0.12012012012012,0
0.120920920920921,0
0.121721721721722,0
0.122522522522523,0
0.123323323323323,0
0.124124124124124,0
0.124924924924925,0
0.125725725725726,0
0.126526526526527,0
0.127327327327327,0
0.128128128128128,0
0.128928928928929,0
0.12972972972973,0
0.130530530530531,0
0.131331331331331,0
0.132132132132132,0
0.132932932932933,0
0.133733733733734,0
0.134534534534535,0
0.135335335335335,0
0.136136136136136,0
0.136936936936937,0
0.137737737737738,0
0.138538538538539,0
0.139339339339339,0
0.14014014014014,0
0.140940940940941,0
0.141741741741742,0
0.142542542542543,0
0.143343343343343,0
0.144144144144144,0
0.144944944944945,0
0.145745745745746,0
0.146546546546547,0
0.147347347347347,0
0.148148148148148,0
0.148948948948949,0
0.14974974974975,0
0.150550550550551,0
0.151351351351351,0
0.152152152152152,0
0.152952952952953,0
0.153753753753754,0
0.154554554554555,0
0.155355355355355,0
0.156156156156156,0
0.156956956956957,0
0.157757757757758,0
0.158558558558559,0
0.159359359359359,0
0.16016016016016,0
0.160960960960961,0
0.161761761761762,0
0.162562562562563,0
0.163363363363363,0
0.164164164164164,0
0.164964964964965,0
0.165765765765766,0
0.166566566566567,0
0.167367367367367,0
0.168168168168168,0
0.168968968968969,0
0.16976976976977,0
0.170570570570571,0
0.171371371371371,0
0.172172172172172,0
0.172972972972973,0
0.173773773773774,0
0.174574574574575,0
0.175375375375375,0
0.176176176176176,0
0.176976976976977,0
0.177777777777778,0
0.178578578578579,0
0.179379379379379,0
0.18018018018018,0
0.180980980980981,0
0.181781781781782,0
0.182582582582583,0
0.183383383383383,0
0.184184184184184,0
0.184984984984985,0
0.185785785785786,0
0.186586586586587,0
0.187387387387387,0
0.188188188188188,0
0.188988988988989,0
0.18978978978979,0
0.190590590590591,0
0.191391391391391,0
0.192192192192192,0
0.192992992992993,0
0.193793793793794,0
0.194594594594595,0
0.195395395395395,0
0.196196196196196,0
0.196996996996997,0
0.197797797797798,0
0.198598598598599,0
0.199399399399399,0
0.2002002002002,0
0.201001001001001,0
0.201801801801802,0
0.202602602602603,0
0.203403403403403,0
0.204204204204204,0
0.205005005005005,0
0.205805805805806,0
0.206606606606607,0
0.207407407407407,0
0.208208208208208,0
0.209009009009009,0
0.20980980980981,0
0.210610610610611,0
0.211411411411411,0
0.212212212212212,0
0.213013013013013,0
0.213813813813814,0
0.214614614614615,0
0.215415415415415,0
0.216216216216216,0
0.217017017017017,0
0.217817817817818,0
0.218618618618619,0
0.219419419419419,0
0.22022022022022,0
0.221021021021021,0
0.221821821821822,0
0.222622622622623,0
0.223423423423423,0
0.224224224224224,0
0.225025025025025,0
0.225825825825826,0
0.226626626626627,0
0.227427427427427,0
0.228228228228228,0
0.229029029029029,0
0.22982982982983,0
0.230630630630631,0
0.231431431431431,0
0.232232232232232,0
0.233033033033033,0
0.233833833833834,0
0.234634634634635,0
0.235435435435435,0
0.236236236236236,0
0.237037037037037,0
0.237837837837838,0
0.238638638638639,0
0.239439439439439,0
0.24024024024024,0
0.241041041041041,0
0.241841841841842,0
0.242642642642643,0
0.243443443443443,0
0.244244244244244,0
0.245045045045045,0
0.245845845845846,0
0.246646646646647,0
0.247447447447447,0
0.248248248248248,0
0.249049049049049,0
0.24984984984985,0
0.250650650650651,0
0.251451451451451,0
0.252252252252252,0
0.253053053053053,0
0.253853853853854,0
0.254654654654655,0
0.255455455455455,0
0.256256256256256,0
0.257057057057057,0
0.257857857857858,0
0.258658658658659,0
0.259459459459459,0
0.26026026026026,0
0.261061061061061,0
0.261861861861862,0
0.262662662662663,0
0.263463463463463,0
0.264264264264264,0
0.265065065065065,0
0.265865865865866,0
0.266666666666667,0
0.267467467467467,0
0.268268268268268,0
0.269069069069069,0
0.26986986986987,0
0.270670670670671,0
0.271471471471471,0
0.272272272272272,0
0.273073073073073,0
0.273873873873874,0
0.274674674674675,0
0.275475475475475,0
0.276276276276276,0
0.277077077077077,0
0.277877877877878,0
0.278678678678679,0
0.279479479479479,0
0.28028028028028,0
0.281081081081081,0
0.281881881881882,0
0.282682682682683,0
0.283483483483483,0
0.284284284284284,0
0.285085085085085,0
0.285885885885886,0
0.286686686686687,0
0.287487487487487,0
0.288288288288288,0
0.289089089089089,0
0.28988988988989,0
0.290690690690691,0
0.291491491491492,0
0.292292292292292,0
0.293093093093093,0
0.293893893893894,0
0.294694694694695,0
0.295495495495495,0
0.296296296296296,0
0.297097097097097,0
0.297897897897898,0
0.298698698698699,0
0.299499499499499,0
0.3003003003003,0
0.301101101101101,0
0.301901901901902,0
0.302702702702703,0
0.303503503503503,0
0.304304304304304,0
0.305105105105105,0
0.305905905905906,0
0.306706706706707,0
0.307507507507508,0
0.308308308308308,0
0.309109109109109,0
0.30990990990991,0
0.310710710710711,0
0.311511511511512,0
0.312312312312312,0
0.313113113113113,0
0.313913913913914,0
0.314714714714715,0
0.315515515515516,0
0.316316316316316,0
0.317117117117117,0
0.317917917917918,0
0.318718718718719,0
0.31951951951952,0
0.32032032032032,0
0.321121121121121,0
0.321921921921922,0
0.322722722722723,0
0.323523523523524,0
0.324324324324324,0
0.325125125125125,0
0.325925925925926,0
0.326726726726727,0
0.327527527527528,0
0.328328328328328,0
0.329129129129129,0
0.32992992992993,0
0.330730730730731,0
0.331531531531532,0
0.332332332332332,0
0.333133133133133,0
0.333933933933934,0
0.334734734734735,0
0.335535535535536,0
0.336336336336336,0
0.337137137137137,0
0.337937937937938,0
0.338738738738739,0
0.33953953953954,0
0.34034034034034,0
0.341141141141141,0
0.341941941941942,0
0.342742742742743,0
0.343543543543544,0
0.344344344344344,0
0.345145145145145,0
0.345945945945946,0
0.346746746746747,0
0.347547547547548,0
0.348348348348348,0
0.349149149149149,0
0.34994994994995,0
0.350750750750751,0
0.351551551551552,0
0.352352352352352,0
0.353153153153153,0
0.353953953953954,0
0.354754754754755,0
0.355555555555556,0
0.356356356356356,0
0.357157157157157,0
0.357957957957958,0
0.358758758758759,0
0.35955955955956,0
0.36036036036036,0
0.361161161161161,0
0.361961961961962,0
0.362762762762763,0
0.363563563563564,0
0.364364364364364,0
0.365165165165165,0
0.365965965965966,0
0.366766766766767,0
0.367567567567568,0
0.368368368368368,0
0.369169169169169,0
0.36996996996997,0
0.370770770770771,0
0.371571571571572,0
0.372372372372372,0
0.373173173173173,0
0.373973973973974,0
0.374774774774775,0
0.375575575575576,0
0.376376376376376,0
0.377177177177177,0
0.377977977977978,0
0.378778778778779,0
0.37957957957958,0
0.38038038038038,0
0.381181181181181,0
0.381981981981982,0
0.382782782782783,0
0.383583583583584,0
0.384384384384384,0
0.385185185185185,0
0.385985985985986,0
0.386786786786787,0
0.387587587587588,0
0.388388388388388,0
0.389189189189189,0
0.38998998998999,0
0.390790790790791,0
0.391591591591592,0
0.392392392392392,0
0.393193193193193,0
0.393993993993994,0
0.394794794794795,0
0.395595595595596,0
0.396396396396396,0
0.397197197197197,0
0.397997997997998,0
0.398798798798799,0
0.3995995995996,0
0.4004004004004,0
0.401201201201201,0
0.402002002002002,0
0.402802802802803,0
0.403603603603604,0
0.404404404404404,0
0.405205205205205,0
0.406006006006006,0
0.406806806806807,0
0.407607607607608,0
0.408408408408408,0
0.409209209209209,0
0.41001001001001,0
0.410810810810811,0
0.411611611611612,0
0.412412412412412,0
0.413213213213213,0
0.414014014014014,0
0.414814814814815,0
0.415615615615616,0
0.416416416416416,0
0.417217217217217,0
0.418018018018018,0
0.418818818818819,0
0.41961961961962,0
0.42042042042042,0
0.421221221221221,0
0.422022022022022,0
0.422822822822823,0
0.423623623623624,0
0.424424424424424,0
0.425225225225225,0
0.426026026026026,0
0.426826826826827,0
0.427627627627628,0
0.428428428428428,0
0.429229229229229,0
0.43003003003003,0
0.430830830830831,0
0.431631631631632,0
0.432432432432432,0
0.433233233233233,0
0.434034034034034,0
0.434834834834835,0
0.435635635635636,0
0.436436436436436,0
0.437237237237237,0
0.438038038038038,0
0.438838838838839,0
0.43963963963964,0
0.44044044044044,0
0.441241241241241,0
0.442042042042042,0
0.442842842842843,0
0.443643643643644,0
0.444444444444444,0
0.445245245245245,0
0.446046046046046,0
0.446846846846847,0
0.447647647647648,0
0.448448448448448,0
0.449249249249249,0
0.45005005005005,0
0.450850850850851,0
0.451651651651652,0
0.452452452452452,0
0.453253253253253,0
0.454054054054054,0
0.454854854854855,0
0.455655655655656,0
0.456456456456456,0
0.457257257257257,0
0.458058058058058,0
0.458858858858859,0
0.45965965965966,0
0.46046046046046,0
0.461261261261261,0
0.462062062062062,0
0.462862862862863,0
0.463663663663664,0
0.464464464464464,0
0.465265265265265,0
0.466066066066066,0
0.466866866866867,0
0.467667667667668,0
0.468468468468468,0
0.469269269269269,0
0.47007007007007,0
0.470870870870871,0
0.471671671671672,0
0.472472472472472,0
0.473273273273273,0
0.474074074074074,0
0.474874874874875,0
0.475675675675676,0
0.476476476476476,0
0.477277277277277,0
0.478078078078078,0
0.478878878878879,0
0.47967967967968,0
0.48048048048048,0
0.481281281281281,0
0.482082082082082,0
0.482882882882883,0
0.483683683683684,0
0.484484484484485,0
0.485285285285285,0
0.486086086086086,0
0.486886886886887,0
0.487687687687688,0
0.488488488488488,0
0.489289289289289,0
0.49009009009009,0
0.490890890890891,0
0.491691691691692,0
0.492492492492492,0
0.493293293293293,0
0.494094094094094,0
0.494894894894895,0
0.495695695695696,0
0.496496496496497,0
0.497297297297297,0
0.498098098098098,0
0.498898898898899,0
0.4996996996997,0
0.500500500500501,0
0.501301301301301,0
0.502102102102102,0
0.502902902902903,0
0.503703703703704,0
0.504504504504504,0
0.505305305305305,0
0.506106106106106,0
0.506906906906907,0
0.507707707707708,0
0.508508508508508,0
0.509309309309309,0
0.51011011011011,0
0.510910910910911,0
0.511711711711712,0
0.512512512512513,0
0.513313313313313,0
0.514114114114114,0
0.514914914914915,0
0.515715715715716,0
0.516516516516517,0
0.517317317317317,0
0.518118118118118,0
0.518918918918919,0
0.51971971971972,0
0.520520520520521,0
0.521321321321321,0
0.522122122122122,0
0.522922922922923,0
0.523723723723724,0
0.524524524524524,0
0.525325325325325,0
0.526126126126126,0
0.526926926926927,0
0.527727727727728,0
0.528528528528528,0
0.529329329329329,0
0.53013013013013,0
0.530930930930931,0
0.531731731731732,0
0.532532532532533,0
0.533333333333333,0
0.534134134134134,0
0.534934934934935,0
0.535735735735736,0
0.536536536536537,0
0.537337337337337,0
0.538138138138138,0
0.538938938938939,0
0.53973973973974,0
0.540540540540541,0
0.541341341341341,0
0.542142142142142,0
0.542942942942943,0
0.543743743743744,0
0.544544544544545,0
0.545345345345345,0
0.546146146146146,0
0.546946946946947,0
0.547747747747748,0
0.548548548548549,0
0.549349349349349,0
0.55015015015015,0
0.550950950950951,0
0.551751751751752,0
0.552552552552553,0
0.553353353353353,0
0.554154154154154,0
0.554954954954955,0
0.555755755755756,0
0.556556556556557,0
0.557357357357357,0
0.558158158158158,0
0.558958958958959,0
0.55975975975976,0
0.560560560560561,0
0.561361361361361,0
0.562162162162162,0
0.562962962962963,0
0.563763763763764,0
0.564564564564565,0
0.565365365365365,0
0.566166166166166,0
0.566966966966967,0
0.567767767767768,0
0.568568568568569,0
0.569369369369369,0
0.57017017017017,0
0.570970970970971,0
0.571771771771772,0
0.572572572572573,0
0.573373373373373,0
0.574174174174174,0
0.574974974974975,0
0.575775775775776,0
0.576576576576577,0
0.577377377377377,0
0.578178178178178,0
0.578978978978979,0
0.57977977977978,0
0.580580580580581,0
0.581381381381381,0
0.582182182182182,0
0.582982982982983,0
0.583783783783784,0
0.584584584584585,0
0.585385385385385,0
0.586186186186186,0
0.586986986986987,0
0.587787787787788,0
0.588588588588589,0
0.589389389389389,0
0.59019019019019,0
0.590990990990991,0
0.591791791791792,0
0.592592592592593,0
0.593393393393393,0
0.594194194194194,0
0.594994994994995,0
0.595795795795796,0
0.596596596596597,0
0.597397397397398,0
0.598198198198198,0
0.598998998998999,0
0.5997997997998,0
0.600600600600601,0
0.601401401401401,0
0.602202202202202,0
0.603003003003003,0
0.603803803803804,0
0.604604604604605,0
0.605405405405405,0
0.606206206206206,0
0.607007007007007,0
0.607807807807808,0
0.608608608608609,0
0.609409409409409,0
0.61021021021021,0
0.611011011011011,0
0.611811811811812,0
0.612612612612613,0
0.613413413413413,0
0.614214214214214,0
0.615015015015015,0
0.615815815815816,0
0.616616616616617,0
0.617417417417418,0
0.618218218218218,0
0.619019019019019,0
0.61981981981982,0
0.620620620620621,0
0.621421421421422,0
0.622222222222222,0
0.623023023023023,0
0.623823823823824,0
0.624624624624625,0
0.625425425425425,0
0.626226226226226,0
0.627027027027027,0
0.627827827827828,0
0.628628628628629,0
0.629429429429429,0
0.63023023023023,0
0.631031031031031,0
0.631831831831832,0
0.632632632632633,0
0.633433433433434,0
0.634234234234234,0
0.635035035035035,0
0.635835835835836,0
0.636636636636637,0
0.637437437437438,0
0.638238238238238,0
0.639039039039039,0
0.63983983983984,0
0.640640640640641,0
0.641441441441442,0
0.642242242242242,0
0.643043043043043,0
0.643843843843844,0
0.644644644644645,0
0.645445445445445,0
0.646246246246246,0
0.647047047047047,0
0.647847847847848,0
0.648648648648649,0
0.649449449449449,0
0.65025025025025,0
0.651051051051051,0
0.651851851851852,0
0.652652652652653,0
0.653453453453454,0
0.654254254254254,0
0.655055055055055,0
0.655855855855856,0
0.656656656656657,0
0.657457457457458,0
0.658258258258258,0
0.659059059059059,0
0.65985985985986,0
0.660660660660661,0
0.661461461461462,0
0.662262262262262,0
0.663063063063063,0
0.663863863863864,0
0.664664664664665,0
0.665465465465466,0
0.666266266266266,0
0.667067067067067,0
0.667867867867868,0
0.668668668668669,0
0.66946946946947,0
0.67027027027027,0
0.671071071071071,0
0.671871871871872,0
0.672672672672673,0
0.673473473473474,0
0.674274274274274,0
0.675075075075075,0
0.675875875875876,0
0.676676676676677,0
0.677477477477478,0
0.678278278278278,0
0.679079079079079,0
0.67987987987988,0
0.680680680680681,0
0.681481481481482,0
0.682282282282282,0
0.683083083083083,0
0.683883883883884,0
0.684684684684685,0
0.685485485485486,0
0.686286286286286,0
0.687087087087087,0
0.687887887887888,0
0.688688688688689,0
0.68948948948949,0
0.69029029029029,0
0.691091091091091,0
0.691891891891892,0
0.692692692692693,0
0.693493493493494,0
0.694294294294294,0
0.695095095095095,0
0.695895895895896,0
0.696696696696697,0
0.697497497497498,0
0.698298298298298,0
0.699099099099099,0
0.6998998998999,0
0.700700700700701,0
0.701501501501502,0
0.702302302302302,0
0.703103103103103,0
0.703903903903904,0
0.704704704704705,0
0.705505505505506,0
0.706306306306306,0
0.707107107107107,0
0.707907907907908,0
0.708708708708709,0
0.70950950950951,0
0.71031031031031,0
0.711111111111111,0
0.711911911911912,0
0.712712712712713,0
0.713513513513514,0
0.714314314314314,0
0.715115115115115,0
0.715915915915916,0
0.716716716716717,0
0.717517517517518,0
0.718318318318318,0
0.719119119119119,0
0.71991991991992,0
0.720720720720721,0
0.721521521521522,0
0.722322322322322,0
0.723123123123123,0
0.723923923923924,0
0.724724724724725,0
0.725525525525526,0
0.726326326326326,0
0.727127127127127,0
0.727927927927928,0
0.728728728728729,0
0.72952952952953,0
0.73033033033033,0
0.731131131131131,0
0.731931931931932,0
0.732732732732733,0
0.733533533533534,0
0.734334334334334,0
0.735135135135135,0
0.735935935935936,0
0.736736736736737,0
0.737537537537538,0
0.738338338338338,0
0.739139139139139,0
0.73993993993994,0
0.740740740740741,0
0.741541541541542,0
0.742342342342342,0
0.743143143143143,0
0.743943943943944,0
0.744744744744745,0
0.745545545545546,0
0.746346346346346,0
0.747147147147147,0
0.747947947947948,0
0.748748748748749,0
0.74954954954955,0
0.75035035035035,0
0.751151151151151,0
0.751951951951952,0
0.752752752752753,0
0.753553553553554,0
0.754354354354354,0
0.755155155155155,0
0.755955955955956,0
0.756756756756757,0
0.757557557557558,0
0.758358358358358,0
0.759159159159159,0
0.75995995995996,0
0.760760760760761,0
0.761561561561562,0
0.762362362362362,0
0.763163163163163,0
0.763963963963964,0
0.764764764764765,0
0.765565565565566,0
0.766366366366366,0
0.767167167167167,0
0.767967967967968,0
0.768768768768769,0
0.76956956956957,0
0.77037037037037,0
0.771171171171171,0
0.771971971971972,0
0.772772772772773,0
0.773573573573574,0
0.774374374374374,0
0.775175175175175,0
0.775975975975976,0
0.776776776776777,0
0.777577577577578,0
0.778378378378378,0
0.779179179179179,0
0.77997997997998,0
0.780780780780781,0
0.781581581581582,0
0.782382382382382,0
0.783183183183183,0
0.783983983983984,0
0.784784784784785,0
0.785585585585586,0
0.786386386386386,0
0.787187187187187,0
0.787987987987988,0
0.788788788788789,0
0.78958958958959,0
0.79039039039039,0
0.791191191191191,0
0.791991991991992,0
0.792792792792793,0
0.793593593593594,0
0.794394394394394,0
0.795195195195195,0
0.795995995995996,0
0.796796796796797,0
0.797597597597598,0
0.798398398398398,0
0.799199199199199,0
0.8,0


==> Tikz/SgP_data.csv <==
0,0.0888888888888889
0.000800800800800801,0.0882377716722865
0.0016016016016016,0.0879519759357821
0.0024024024024024,0.0877258887920371
0.0032032032032032,0.0875305452333859
0.004004004004004,0.0873547424727357
0.00480480480480481,0.0871927430759031
0.00560560560560561,0.0870411433824453
0.00640640640640641,0.0868977286797138
0.00720720720720721,0.0867609626437968
0.00800800800800801,0.0866297281345047
0.00880880880880881,0.0865031828775468
0.00960960960960961,0.0863806733331238
0.0104104104104104,0.086261680420322
0.0112112112112112,0.0861457837852447
0.012012012012012,0.0860326374137332
0.0128128128128128,0.0859219524759119
0.0136136136136136,0.0858134849433751
0.0144144144144144,0.085707026450762
0.0152152152152152,0.0856023974200563
0.016016016016016,0.0854994417986953
0.0168168168168168,0.0853980229716113
0.0176176176176176,0.0852977977977978
0.0184184184184184,0.0851976976976977
0.0192192192192192,0.0850975975975976
0.02002002002002,0.0849974974974975
0.0208208208208208,0.0848973973973974
0.0216216216216216,0.0847972972972973
0.0224224224224224,0.0846971971971972
0.0232232232232232,0.0845970970970971
0.024024024024024,0.084496996996997
0.0248248248248248,0.0843968968968969
0.0256256256256256,0.0842967967967968
0.0264264264264264,0.0841966966966967
0.0272272272272272,0.0840965965965966
0.028028028028028,0.0839964964964965
0.0288288288288288,0.0838963963963964
0.0296296296296296,0.0837962962962963
0.0304304304304304,0.0836961961961962
0.0312312312312312,0.0835960960960961
0.032032032032032,0.083495995995996
0.0328328328328328,0.0833958958958959
0.0336336336336336,0.0832957957957958
0.0344344344344344,0.0831956956956957
0.0352352352352352,0.0830955955955956
0.036036036036036,0.0829954954954955
0.0368368368368368,0.0828953953953954
0.0376376376376376,0.0827952952952953
0.0384384384384384,0.0826951951951952
0.0392392392392392,0.0825950950950951
0.04004004004004,0.082494994994995
0.0408408408408408,0.0823948948948949
0.0416416416416416,0.0822947947947948
0.0424424424424424,0.0821946946946947
0.0432432432432432,0.0820945945945946
0.044044044044044,0.0819944944944945
0.0448448448448448,0.0818943943943944
0.0456456456456456,0.0817942942942943
0.0464464464464465,0.0816941941941942
0.0472472472472472,0.0815940940940941
0.048048048048048,0.081493993993994
0.0488488488488489,0.0813938938938939
0.0496496496496497,0.0812937937937938
0.0504504504504505,0.0811936936936937
0.0512512512512513,0.0810935935935936
0.0520520520520521,0.0809934934934935
0.0528528528528529,0.0808933933933934
0.0536536536536537,0.0807932932932933
0.0544544544544545,0.0806931931931932
0.0552552552552553,0.0805930930930931
0.0560560560560561,0.080492992992993
0.0568568568568569,0.0803928928928929
0.0576576576576577,0.0802927927927928
0.0584584584584585,0.0801926926926927
0.0592592592592593,0.0800925925925926
0.0600600600600601,0.0799924924924925
0.0608608608608609,0.0798923923923924
0.0616616616616617,0.0797922922922923
0.0624624624624625,0.0796921921921922
0.0632632632632633,0.0795920920920921
0.0640640640640641,0.079491991991992
0.0648648648648649,0.0793918918918919
0.0656656656656657,0.0792917917917918
0.0664664664664665,0.0791916916916917
0.0672672672672673,0.0790915915915916
0.0680680680680681,0.0789914914914915
0.0688688688688689,0.0788913913913914
0.0696696696696697,0.0787912912912913
0.0704704704704705,0.0786911911911912
0.0712712712712713,0.0785910910910911
0.0720720720720721,0.078490990990991
0.0728728728728729,0.0783908908908909
0.0736736736736737,0.0782907907907908
0.0744744744744745,0.0781906906906907
0.0752752752752753,0.0780905905905906
0.0760760760760761,0.0779904904904905
0.0768768768768769,0.0778903903903904
0.0776776776776777,0.0777902902902903
0.0784784784784785,0.0776901901901902
0.0792792792792793,0.0775900900900901
0.0800800800800801,0.07748998998999
0.0808808808808809,0.0773898898898899
0.0816816816816817,0.0772897897897898
0.0824824824824825,0.0771896896896897
0.0832832832832833,0.0770895895895896
0.0840840840840841,0.0769894894894895
0.0848848848848849,0.0768893893893894
0.0856856856856857,0.0767892892892893
0.0864864864864865,0.0766891891891892
0.0872872872872873,0.0765890890890891
0.0880880880880881,0.076488988988989
0.0888888888888889,0.0763888888888889
0.0896896896896897,0.0762887887887888
0.0904904904904905,0.0761886886886887
0.0912912912912913,0.0760885885885886
0.0920920920920921,0.0759884884884885
0.0928928928928929,0.0758883883883884
0.0936936936936937,0.0757882882882883
0.0944944944944945,0.0756881881881882
0.0952952952952953,0.0755880880880881
0.0960960960960961,0.075487987987988
0.0968968968968969,0.0753878878878879
0.0976976976976977,0.0752877877877878
0.0984984984984985,0.0751876876876877
0.0992992992992993,0.0750875875875876
0.1001001001001,0.0749874874874875
0.100900900900901,0.0748873873873874
0.101701701701702,0.0747872872872873
0.102502502502503,0.0746871871871872
0.103303303303303,0.0745870870870871
0.104104104104104,0.074486986986987
0.104904904904905,0.0743868868868869
0.105705705705706,0.0742867867867868
0.106506506506507,0.0741866866866867
0.107307307307307,0.0740865865865866
0.108108108108108,0.0739864864864865
0.108908908908909,0.0738863863863864
0.10970970970971,0.0737862862862863
0.110510510510511,0.0736861861861862
0.111311311311311,0.0735860860860861
0.112112112112112,0.073485985985986
0.112912912912913,0.0733858858858859
0.113713713713714,0.0732857857857858
0.114514514514515,0.0731856856856857
0.115315315315315,0.0730855855855856
0.116116116116116,0.0729854854854855
0.116916916916917,0.0728853853853854
0.117717717717718,0.0727852852852853
0.118518518518519,0.0726851851851852
0.119319319319319,0.0725850850850851
0.12012012012012,0.072484984984985
0.120920920920921,0.0723848848848849
0.121721721721722,0.0722847847847848
0.122522522522523,0.0721846846846847
0.123323323323323,0.0720845845845846
0.124124124124124,0.0719844844844845
0.124924924924925,0.0718843843843844
0.125725725725726,0.0717842842842843
0.126526526526527,0.0716841841841842
0.127327327327327,0.0715840840840841
0.128128128128128,0.071483983983984
0.128928928928929,0.0713838838838839
0.12972972972973,0.0712837837837838
0.130530530530531,0.0711836836836837
0.131331331331331,0.0710835835835836
0.132132132132132,0.0709834834834835
0.132932932932933,0.0708833833833834
0.133733733733734,0.0707832832832833
0.134534534534535,0.0706831831831832
0.135335335335335,0.0705830830830831
0.136136136136136,0.070482982982983
0.136936936936937,0.0703828828828829
0.137737737737738,0.0702827827827828
0.138538538538539,0.0701826826826827
0.139339339339339,0.0700825825825826
0.14014014014014,0.0699824824824825
0.140940940940941,0.0698823823823824
0.141741741741742,0.0697822822822823
0.142542542542543,0.0696821821821822
0.143343343343343,0.0695820820820821
0.144144144144144,0.069481981981982
0.144944944944945,0.0693818818818819
0.145745745745746,0.0692817817817818
0.146546546546547,0.0691816816816817
0.147347347347347,0.0690815815815816
0.148148148148148,0.0689814814814815
0.148948948948949,0.0688813813813814
0.14974974974975,0.0687812812812813
0.150550550550551,0.0686811811811812
0.151351351351351,0.0685810810810811
0.152152152152152,0.068480980980981
0.152952952952953,0.0683808808808809
0.153753753753754,0.0682807807807808
0.154554554554555,0.0681806806806807
0.155355355355355,0.0680805805805806
0.156156156156156,0.0679804804804805
0.156956956956957,0.0678803803803804
0.157757757757758,0.0677802802802803
0.158558558558559,0.0676801801801802
0.159359359359359,0.0675800800800801
0.16016016016016,0.06747997997998
0.160960960960961,0.0673798798798799
0.161761761761762,0.0672797797797798
0.162562562562563,0.0671796796796797
0.163363363363363,0.0670795795795796
0.164164164164164,0.0669794794794795
0.164964964964965,0.0668793793793794
0.165765765765766,0.0667792792792793
0.166566566566567,0.0666791791791792
0.167367367367367,0.0665790790790791
0.168168168168168,0.066478978978979
0.168968968968969,0.0663788788788789
0.16976976976977,0.0662787787787788
0.170570570570571,0.0661786786786787
0.171371371371371,0.0660785785785786
0.172172172172172,0.0659784784784785
0.172972972972973,0.0658783783783784
0.173773773773774,0.0657782782782783
0.174574574574575,0.0656781781781782
0.175375375375375,0.0655780780780781
0.176176176176176,0.065477977977978
0.176976976976977,0.0653778778778779
0.177777777777778,0.0652777777777778
0.178578578578579,0.0651776776776777
0.179379379379379,0.0650775775775776
0.18018018018018,0.0649774774774775
0.180980980980981,0.0648773773773774
0.181781781781782,0.0647772772772773
0.182582582582583,0.0646771771771772
0.183383383383383,0.0645770770770771
0.184184184184184,0.064476976976977
0.184984984984985,0.0643768768768769
0.185785785785786,0.0642767767767768
0.186586586586587,0.0641766766766767
0.187387387387387,0.0640765765765766
0.188188188188188,0.0639764764764765
0.188988988988989,0.0638763763763764
0.18978978978979,0.0637762762762763
0.190590590590591,0.0636761761761762
0.191391391391391,0.0635760760760761
0.192192192192192,0.063475975975976
0.192992992992993,0.0633758758758759
0.193793793793794,0.0632757757757758
0.194594594594595,0.0631756756756757
0.195395395395395,0.0630755755755756
0.196196196196196,0.0629754754754755
0.196996996996997,0.0628753753753754
0.197797797797798,0.0627752752752753
0.198598598598599,0.0626751751751752
0.199399399399399,0.0625750750750751
0.2002002002002,0.062474974974975
0.201001001001001,0.0623748748748749
0.201801801801802,0.0622747747747748
0.202602602602603,0.0621746746746747
0.203403403403403,0.0620745745745746
0.204204204204204,0.0619744744744745
0.205005005005005,0.0618743743743744
0.205805805805806,0.0617742742742743
0.206606606606607,0.0616741741741742
0.207407407407407,0.0615740740740741
0.208208208208208,0.061473973973974
0.209009009009009,0.0613738738738739
0.20980980980981,0.0612737737737738
0.210610610610611,0.0611736736736737
0.211411411411411,0.0610735735735736
0.212212212212212,0.0609734734734735
0.213013013013013,0.0608733733733734
0.213813813813814,0.0607732732732733
0.214614614614615,0.0606731731731732
0.215415415415415,0.0605730730730731
0.216216216216216,0.060472972972973
0.217017017017017,0.0603728728728729
0.217817817817818,0.0602727727727728
0.218618618618619,0.0601726726726727
0.219419419419419,0.0600725725725726
0.22022022022022,0.0599724724724725
0.221021021021021,0.0598723723723724
0.221821821821822,0.0597722722722723
0.222622622622623,0.0596721721721722
0.223423423423423,0.0595720720720721
0.224224224224224,0.059471971971972
0.225025025025025,0.0593718718718719
0.225825825825826,0.0592717717717718
0.226626626626627,0.0591716716716717
0.227427427427427,0.0590715715715716
0.228228228228228,0.0589714714714715
0.229029029029029,0.0588713713713714
0.22982982982983,0.0587712712712713
0.230630630630631,0.0586711711711712
0.231431431431431,0.0585710710710711
0.232232232232232,0.058470970970971
0.233033033033033,0.0583708708708709
0.233833833833834,0.0582707707707708
0.234634634634635,0.0581706706706707
0.235435435435435,0.0580705705705706
0.236236236236236,0.0579704704704705
0.237037037037037,0.0578703703703704
0.237837837837838,0.0577702702702703
0.238638638638639,0.0576701701701702
0.239439439439439,0.0575700700700701
0.24024024024024,0.05746996996997
0.241041041041041,0.0573698698698699
0.241841841841842,0.0572697697697698
0.242642642642643,0.0571696696696697
0.243443443443443,0.0570695695695696
0.244244244244244,0.0569694694694695
0.245045045045045,0.0568693693693694
0.245845845845846,0.0567692692692693
0.246646646646647,0.0566691691691692
0.247447447447447,0.0565690690690691
0.248248248248248,0.056468968968969
0.249049049049049,0.0563688688688689
0.24984984984985,0.0562687687687688
0.250650650650651,0.0561686686686687
0.251451451451451,0.0560685685685686
0.252252252252252,0.0559684684684685
0.253053053053053,0.0558683683683684
0.253853853853854,0.0557682682682683
0.254654654654655,0.0556681681681682
0.255455455455455,0.0555680680680681
0.256256256256256,0.055467967967968
0.257057057057057,0.0553678678678679
0.257857857857858,0.0552677677677678
0.258658658658659,0.0551676676676677
0.259459459459459,0.0550675675675676
0.26026026026026,0.0549674674674675
0.261061061061061,0.0548673673673674
0.261861861861862,0.0547672672672673
0.262662662662663,0.0546671671671672
0.263463463463463,0.0545670670670671
0.264264264264264,0.054466966966967
0.265065065065065,0.0543668668668669
0.265865865865866,0.0542667667667668
0.266666666666667,0.0541666666666667
0.267467467467467,0.0540665665665666
0.268268268268268,0.0539664664664665
0.269069069069069,0.0538663663663664
0.26986986986987,0.0537662662662663
0.270670670670671,0.0536661661661662
0.271471471471471,0.0535660660660661
0.272272272272272,0.053465965965966
0.273073073073073,0.0533658658658659
0.273873873873874,0.0532657657657658
0.274674674674675,0.0531656656656657
0.275475475475475,0.0530655655655656
0.276276276276276,0.0529654654654655
0.277077077077077,0.0528653653653654
0.277877877877878,0.0527652652652653
0.278678678678679,0.0526651651651652
0.279479479479479,0.0525650650650651
0.28028028028028,0.052464964964965
0.281081081081081,0.0523648648648649
0.281881881881882,0.0522647647647648
0.282682682682683,0.0521646646646647
0.283483483483483,0.0520645645645646
0.284284284284284,0.0519644644644645
0.285085085085085,0.0518643643643644
0.285885885885886,0.0517642642642643
0.286686686686687,0.0516641641641642
0.287487487487487,0.0515640640640641
0.288288288288288,0.051463963963964
0.289089089089089,0.0513638638638639
0.28988988988989,0.0512637637637638
0.290690690690691,0.0511636636636637
0.291491491491492,0.0510635635635636
0.292292292292292,0.0509634634634635
0.293093093093093,0.0508633633633634
0.293893893893894,0.0507632632632633
0.294694694694695,0.0506631631631632
0.295495495495495,0.0505630630630631
0.296296296296296,0.050462962962963
0.297097097097097,0.0503628628628629
0.297897897897898,0.0502627627627628
0.298698698698699,0.0501626626626627
0.299499499499499,0.0500625625625626
0.3003003003003,0.0499624624624625
0.301101101101101,0.0498623623623624
0.301901901901902,0.0497622622622623
0.302702702702703,0.0496621621621622
0.303503503503503,0.0495620620620621
0.304304304304304,0.049461961961962
0.305105105105105,0.0493618618618619
0.305905905905906,0.0492617617617618
0.306706706706707,0.0491616616616617
0.307507507507508,0.0490615615615616
0.308308308308308,0.0489614614614615
0.309109109109109,0.0488613613613614
0.30990990990991,0.0487612612612613
0.310710710710711,0.0486611611611612
0.311511511511512,0.0485610610610611
0.312312312312312,0.048460960960961
0.313113113113113,0.0483608608608609
0.313913913913914,0.0482607607607608
0.314714714714715,0.0481606606606607
0.315515515515516,0.0480605605605606
0.316316316316316,0.0479604604604605
0.317117117117117,0.0478603603603604
0.317917917917918,0.0477602602602603
0.318718718718719,0.0476601601601602
0.31951951951952,0.0475600600600601
0.32032032032032,0.04745995995996
0.321121121121121,0.0473598598598599
0.321921921921922,0.0472597597597598
0.322722722722723,0.0471596596596597
0.323523523523524,0.0470595595595596
0.324324324324324,0.0469594594594595
0.325125125125125,0.0468593593593594
0.325925925925926,0.0467592592592593
0.326726726726727,0.0466591591591592
0.327527527527528,0.0465590590590591
0.328328328328328,0.046458958958959
0.329129129129129,0.0463588588588589
0.32992992992993,0.0462587587587588
0.330730730730731,0.0461586586586587
0.331531531531532,0.0460585585585586
0.332332332332332,0.0459584584584585
0.333133133133133,0.0458583583583584
0.333933933933934,0.0457582582582583
0.334734734734735,0.0456581581581582
0.335535535535536,0.0455580580580581
0.336336336336336,0.045457957957958
0.337137137137137,0.0453578578578579
0.337937937937938,0.0452577577577578
0.338738738738739,0.0451576576576577
0.33953953953954,0.0450575575575576
0.34034034034034,0.0449574574574575
0.341141141141141,0.0448573573573574
0.341941941941942,0.0447572572572573
0.342742742742743,0.0446571571571572
0.343543543543544,0.0445570570570571
0.344344344344344,0.044456956956957
0.345145145145145,0.0443568568568569
0.345945945945946,0.0442567567567568
0.346746746746747,0.0441566566566567
0.347547547547548,0.0440565565565566
0.348348348348348,0.0439564564564565
0.349149149149149,0.0438563563563564
0.34994994994995,0.0437562562562563
0.350750750750751,0.0436561561561562
0.351551551551552,0.0435560560560561
0.352352352352352,0.043455955955956
0.353153153153153,0.0433558558558559
0.353953953953954,0.0432557557557558
0.354754754754755,0.0431556556556557
0.355555555555556,0.0430555555555556
0.356356356356356,0.0429554554554555
0.357157157157157,0.0428553553553554
0.357957957957958,0.0427552552552553
0.358758758758759,0.0426551551551552
0.35955955955956,0.0425550550550551
0.36036036036036,0.042454954954955
0.361161161161161,0.0423548548548549
0.361961961961962,0.0422547547547548
0.362762762762763,0.0421546546546546
0.363563563563564,0.0420545545545546
0.364364364364364,0.0419544544544545
0.365165165165165,0.0418543543543544
0.365965965965966,0.0417542542542543
0.366766766766767,0.0416541541541542
0.367567567567568,0.0415540540540541
0.368368368368368,0.041453953953954
0.369169169169169,0.0413538538538539
0.36996996996997,0.0412537537537538
0.370770770770771,0.0411536536536537
0.371571571571572,0.0410535535535536
0.372372372372372,0.0409534534534535
0.373173173173173,0.0408533533533534
0.373973973973974,0.0407532532532533
0.374774774774775,0.0406531531531532
0.375575575575576,0.0405530530530531
0.376376376376376,0.040452952952953
0.377177177177177,0.0403528528528529
0.377977977977978,0.0402527527527528
0.378778778778779,0.0401526526526527
0.37957957957958,0.0400525525525526
0.38038038038038,0.0399524524524525
0.381181181181181,0.0398523523523524
0.381981981981982,0.0397522522522522
0.382782782782783,0.0396521521521522
0.383583583583584,0.0395520520520521
0.384384384384384,0.039451951951952
0.385185185185185,0.0393518518518519
0.385985985985986,0.0392517517517518
0.386786786786787,0.0391516516516517
0.387587587587588,0.0390515515515516
0.388388388388388,0.0389514514514515
0.389189189189189,0.0388513513513514
0.38998998998999,0.0387512512512513
0.390790790790791,0.0386511511511512
0.391591591591592,0.0385510510510511
0.392392392392392,0.038450950950951
0.393193193193193,0.0383508508508509
0.393993993993994,0.0382507507507508
0.394794794794795,0.0381506506506507
0.395595595595596,0.0380505505505506
0.396396396396396,0.0379504504504505
0.397197197197197,0.0378503503503504
0.397997997997998,0.0377502502502503
0.398798798798799,0.0376501501501502
0.3995995995996,0.0375500500500501
0.4004004004004,0.03744994994995
0.401201201201201,0.0373498498498499
0.402002002002002,0.0372497497497498
0.402802802802803,0.0371496496496497
0.403603603603604,0.0370495495495496
0.404404404404404,0.0369494494494495
0.405205205205205,0.0368493493493494
0.406006006006006,0.0367492492492493
0.406806806806807,0.0366491491491492
0.407607607607608,0.036549049049049
0.408408408408408,0.036448948948949
0.409209209209209,0.0363488488488489
0.41001001001001,0.0362487487487488
0.410810810810811,0.0361486486486487
0.411611611611612,0.0360485485485486
0.412412412412412,0.0359484484484485
0.413213213213213,0.0358483483483484
0.414014014014014,0.0357482482482483
0.414814814814815,0.0356481481481482
0.415615615615616,0.0355480480480481
0.416416416416416,0.035447947947948
0.417217217217217,0.0353478478478479
0.418018018018018,0.0352477477477478
0.418818818818819,0.0351476476476477
0.41961961961962,0.0350475475475475
0.42042042042042,0.0349474474474475
0.421221221221221,0.0348473473473474
0.422022022022022,0.0347472472472473
0.422822822822823,0.0346471471471472
0.423623623623624,0.0345470470470471
0.424424424424424,0.034446946946947
0.425225225225225,0.0343468468468469
0.426026026026026,0.0342467467467467
0.426826826826827,0.0341466466466466
0.427627627627628,0.0340465465465465
0.428428428428428,0.0339464464464465
0.429229229229229,0.0338463463463464
0.43003003003003,0.0337462462462463
0.430830830830831,0.0336461461461462
0.431631631631632,0.0335460460460461
0.432432432432432,0.033445945945946
0.433233233233233,0.0333458458458459
0.434034034034034,0.0332457457457458
0.434834834834835,0.0331456456456456
0.435635635635636,0.0330455455455455
0.436436436436436,0.0329454454454455
0.437237237237237,0.0328453453453454
0.438038038038038,0.0327452452452453
0.438838838838839,0.0326451451451451
0.43963963963964,0.032545045045045
0.44044044044044,0.032444944944945
0.441241241241241,0.0323448448448449
0.442042042042042,0.0322447447447448
0.442842842842843,0.0321446446446447
0.443643643643644,0.0320445445445445
0.444444444444444,0.0319444444444445
0.445245245245245,0.0318443443443443
0.446046046046046,0.0317442442442442
0.446846846846847,0.0316441441441441
0.447647647647648,0.031544044044044
0.448448448448448,0.031443943943944
0.449249249249249,0.0313438438438439
0.45005005005005,0.0312437437437438
0.450850850850851,0.0311436436436437
0.451651651651652,0.0310435435435435
0.452452452452452,0.0309434434434435
0.453253253253253,0.0308433433433433
0.454054054054054,0.0307432432432432
0.454854854854855,0.0306431431431431
0.455655655655656,0.030543043043043
0.456456456456456,0.030442942942943
0.457257257257257,0.0303428428428429
0.458058058058058,0.0302427427427427
0.458858858858859,0.0301426426426426
0.45965965965966,0.0300425425425425
0.46046046046046,0.0299424424424425
0.461261261261261,0.0298423423423423
0.462062062062062,0.0297422422422423
0.462862862862863,0.0296421421421421
0.463663663663664,0.029542042042042
0.464464464464464,0.0294419419419419
0.465265265265265,0.0293418418418418
0.466066066066066,0.0292417417417417
0.466866866866867,0.0291416416416416
0.467667667667668,0.0290415415415415
0.468468468468468,0.0289414414414415
0.469269269269269,0.0288413413413414
0.47007007007007,0.0287412412412412
0.470870870870871,0.0286411411411411
0.471671671671672,0.028541041041041
0.472472472472472,0.0284409409409409
0.473273273273273,0.0283408408408408
0.474074074074074,0.0282407407407407
0.474874874874875,0.0281406406406406
0.475675675675676,0.0280405405405405
0.476476476476476,0.0279404404404405
0.477277277277277,0.0278403403403403
0.478078078078078,0.0277402402402402
0.478878878878879,0.0276401401401401
0.47967967967968,0.02754004004004
0.48048048048048,0.0274399399399399
0.481281281281281,0.0273398398398399
0.482082082082082,0.0272397397397397
0.482882882882883,0.0271396396396396
0.483683683683684,0.0270395395395395
0.484484484484485,0.0269394394394394
0.485285285285285,0.0268393393393393
0.486086086086086,0.0267392392392392
0.486886886886887,0.0266391391391391
0.487687687687688,0.026539039039039
0.488488488488488,0.0264389389389389
0.489289289289289,0.0263388388388388
0.49009009009009,0.0262387387387387
0.490890890890891,0.0261386386386386
0.491691691691692,0.0260385385385385
0.492492492492492,0.0259384384384384
0.493293293293293,0.0258383383383383
0.494094094094094,0.0257382382382382
0.494894894894895,0.0256381381381381
0.495695695695696,0.025538038038038
0.496496496496497,0.0254379379379379
0.497297297297297,0.0253378378378378
0.498098098098098,0.0252377377377377
0.498898898898899,0.0251376376376376
0.4996996996997,0.0250375375375375
0.500500500500501,0.0249374374374374
0.501301301301301,0.0248373373373373
0.502102102102102,0.0247372372372372
0.502902902902903,0.0246371371371371
0.503703703703704,0.024537037037037
0.504504504504504,0.024436936936937
0.505305305305305,0.0243368368368369
0.506106106106106,0.0242367367367367
0.506906906906907,0.0241366366366366
0.507707707707708,0.0240365365365365
0.508508508508508,0.0239364364364364
0.509309309309309,0.0238363363363363
0.51011011011011,0.0237362362362363
0.510910910910911,0.0236361361361361
0.511711711711712,0.023536036036036
0.512512512512513,0.0234359359359359
0.513313313313313,0.0233358358358358
0.514114114114114,0.0232357357357357
0.514914914914915,0.0231356356356356
0.515715715715716,0.0230355355355355
0.516516516516517,0.0229354354354354
0.517317317317317,0.0228353353353353
0.518118118118118,0.0227352352352352
0.518918918918919,0.0226351351351351
0.51971971971972,0.022535035035035
0.520520520520521,0.0224349349349349
0.521321321321321,0.0223348348348348
0.522122122122122,0.0222347347347347
0.522922922922923,0.0221346346346347
0.523723723723724,0.0220345345345345
0.524524524524524,0.0219344344344344
0.525325325325325,0.0218343343343343
0.526126126126126,0.0217342342342342
0.526926926926927,0.0216341341341341
0.527727727727728,0.021534034034034
0.528528528528528,0.0214339339339339
0.529329329329329,0.0213338338338338
0.53013013013013,0.0212337337337337
0.530930930930931,0.0211336336336336
0.531731731731732,0.0210335335335335
0.532532532532533,0.0209334334334334
0.533333333333333,0.0208333333333333
0.534134134134134,0.0207332332332332
0.534934934934935,0.0206331331331331
0.535735735735736,0.020533033033033
0.536536536536537,0.0204329329329329
0.537337337337337,0.0203328328328328
0.538138138138138,0.0202327327327327
0.538938938938939,0.0201326326326326
0.53973973973974,0.0200325325325325
0.540540540540541,0.0199324324324324
0.541341341341341,0.0198323323323323
0.542142142142142,0.0197322322322322
0.542942942942943,0.0196321321321321
0.543743743743744,0.019532032032032
0.544544544544545,0.0194319319319319
0.545345345345345,0.0193318318318318
0.546146146146146,0.0192317317317317
0.546946946946947,0.0191316316316316
0.547747747747748,0.0190315315315315
0.548548548548549,0.0189314314314314
0.549349349349349,0.0188313313313313
0.55015015015015,0.0187312312312312
0.550950950950951,0.0186311311311311
0.551751751751752,0.018531031031031
0.552552552552553,0.0184309309309309
0.553353353353353,0.0183308308308308
0.554154154154154,0.0182307307307307
0.554954954954955,0.0181306306306306
0.555755755755756,0.0180305305305305
0.556556556556557,0.0179304304304304
0.557357357357357,0.0178303303303303
0.558158158158158,0.0177302302302302
0.558958958958959,0.0176301301301301
0.55975975975976,0.01753003003003
0.560560560560561,0.0174299299299299
0.561361361361361,0.0173298298298298
0.562162162162162,0.0172297297297297
0.562962962962963,0.0171296296296296
0.563763763763764,0.0170295295295295
0.564564564564565,0.0169294294294294
0.565365365365365,0.0168293293293293
0.566166166166166,0.0167292292292292
0.566966966966967,0.0166291291291291
0.567767767767768,0.016529029029029
0.568568568568569,0.0164289289289289
0.569369369369369,0.0163288288288288
0.57017017017017,0.0162287287287287
0.570970970970971,0.0161286286286286
0.571771771771772,0.0160285285285285
0.572572572572573,0.0159284284284284
0.573373373373373,0.0158283283283283
0.574174174174174,0.0157282282282282
0.574974974974975,0.0156281281281281
0.575775775775776,0.015528028028028
0.576576576576577,0.0154279279279279
0.577377377377377,0.0153278278278278
0.578178178178178,0.0152277277277277
0.578978978978979,0.0151276276276276
0.57977977977978,0.0150275275275275
0.580580580580581,0.0149274274274274
0.581381381381381,0.0148273273273273
0.582182182182182,0.0147272272272272
0.582982982982983,0.0146271307303005
0.583783783783784,0.0145271895545777
0.584584584584585,0.0144274849361647
0.585385385385385,0.0143280183821408
0.586186186186186,0.0142287913975656
0.586986986986987,0.0141298054854146
0.587787787787788,0.0140310621465148
0.588588588588589,0.0139325628794804
0.589389389389389,0.0138343091806482
0.59019019019019,0.0137363025440133
0.590990990990991,0.013638544461164
0.591791791791792,0.0135410364212175
0.592592592592593,0.013443779910755
0.593393393393393,0.0133467764137567
0.594194194194194,0.0132500274115374
0.594994994994995,0.0131535343826811
0.595795795795796,0.0130572988029762
0.596596596596597,0.0129613221453507
0.597397397397398,0.0128656058798071
0.598198198198198,0.0127701514733573
0.598998998998999,0.0126749603899576
0.5997997997998,0.0125800340904434
0.600600600600601,0.0124853740324648
0.601401401401401,0.0123909816704208
0.602202202202202,0.0122968584553945
0.603003003003003,0.0122030058350882
0.603803803803804,0.0121094252537581
0.604604604604605,0.0120161181521496
0.605405405405405,0.0119230859674319
0.606206206206206,0.0118303301331332
0.607007007007007,0.0117378520790758
0.607807807807808,0.0116456532313114
0.608608608608609,0.0115537350120558
0.609409409409409,0.0114620988396245
0.61021021021021,0.0113707461283675
0.611011011011011,0.0112796782886054
0.611811811811812,0.0111888967265639
0.612612612612613,0.0110984028443099
0.613413413413413,0.0110081980396867
0.614214214214214,0.0109182837062498
0.615015015015015,0.0108286612332026
0.615815815815816,0.010739332005332
0.616616616616617,0.0106502974029446
0.617417417417418,0.0105615588018027
0.618218218218218,0.0104731175730603
0.619019019019019,0.0103849750831991
0.61981981981982,0.0102971326939657
0.620620620620621,0.0102095917623069
0.621421421421422,0.0101223536403076
0.622222222222222,0.0100354196751267
0.623023023023023,0.00994879120893429
0.623823823823824,0.0098624695788488
0.624624624624625,0.00977645611687411
0.625425425425425,0.00969075214983707
0.626226226226226,0.00960535899932493
0.627027027027027,0.00952027798162315
0.627827827827828,0.00943551040765333
0.628628628628629,0.00935105758291128
0.629429429429429,0.00926692080740524
0.63023023023023,0.00918310137559453
0.631031031031031,0.0090996005763281
0.631831831831832,0.00901641969278344
0.632632632632633,0.0089335600024058
0.633433433433434,0.00885102277684731
0.634234234234234,0.00876880928190675
0.635035035035035,0.00868692077746923
0.635835835835836,0.00860535851744612
0.636636636636637,0.00852412374971548
0.637437437437438,0.00844321771606238
0.638238238238238,0.00836264165211983
0.639039039039039,0.00828239678730959
0.63983983983984,0.00820248434478364
0.640640640640641,0.00812290554136556
0.641441441441442,0.00804366158749241
0.642242242242242,0.00796475368715687
0.643043043043043,0.00788618303784946
0.643843843843844,0.00780795083050136
0.644644644644645,0.0077300582494273
0.645445445445445,0.00765250647226878
0.646246246246246,0.0075752966699377
0.647047047047047,0.00749843000656019
0.647847847847848,0.00742190763942085
0.648648648648649,0.00734573071890715
0.649449449449449,0.0072699003884544
0.65025025025025,0.0071944177844908
0.651051051051051,0.00711928403638304
0.651851851851852,0.00704450026638206
0.652652652652653,0.00697006758956931
0.653453453453454,0.00689598711380323
0.654254254254254,0.00682225993966623
0.655055055055055,0.00674888716041185
0.655855855855856,0.00667586986191251
0.656656656656657,0.0066032091226074
0.657457457457458,0.00653090601345088
0.658258258258258,0.00645896159786136
0.659059059059059,0.00638737693167022
0.65985985985986,0.00631615306307159
0.660660660660661,0.00624529103257215
0.661461461461462,0.00617479187294139
0.662262262262262,0.00610465660916256
0.663063063063063,0.00603488625838364
0.663863863863864,0.00596548182986902
0.664664664664665,0.00589644432495137
0.665465465465466,0.00582777473698416
0.666266266266266,0.00575947405129447
0.667067067067067,0.00569154324513616
0.667867867867868,0.00562398328764377
0.668668668668669,0.00555679513978647
0.66946946946947,0.0054899797543228
0.67027027027027,0.00542353807575564
0.671071071071071,0.00535747104028775
0.671871871871872,0.00529177957577769
0.672672672672673,0.0052264646016963
0.673473473473474,0.00516152702908359
0.674274274274274,0.00509696776050598
0.675075075075075,0.00503278769001433
0.675875875875876,0.00496898770310211
0.676676676676677,0.00490556867666428
0.677477477477478,0.00484253147895651
0.678278278278278,0.00477987696955504
0.679079079079079,0.0047176059993169
0.67987987987988,0.00465571941034069
0.680680680680681,0.00459421803592789
0.681481481481482,0.00453310270054456
0.682282282282282,0.00447237421978374
0.683083083083083,0.00441203340032814
0.683883883883884,0.00435208103991358
0.684684684684685,0.00429251792729269
0.685485485485486,0.0042333448421994
0.686286286286286,0.00417456255531378
0.687087087087087,0.00411617182822739
0.687887887887888,0.0040581734134094
0.688688688688689,0.00400056805417285
0.68948948948949,0.00394335648464189
0.69029029029029,0.00388653942971923
0.691091091091091,0.00383011760505427
0.691891891891892,0.0037740917170118
0.692692692692693,0.00371846246264113
0.693493493493494,0.00366323052964593
0.694294294294294,0.00360839659635458
0.695095095095095,0.00355396133169093
0.695895895895896,0.00349992539514583
0.696696696696697,0.00344628943674914
0.697497497497498,0.00339305409704221
0.698298298298298,0.00334022000705118
0.699099099099099,0.0032877877882605
0.6998998998999,0.0032357580525874
0.700700700700701,0.00318413140235658
0.701501501501502,0.00313290843027576
0.702302302302302,0.00308208971941171
0.703103103103103,0.0030316758431667
0.703903903903904,0.00298166736525588
0.704704704704705,0.00293206483968491
0.705505505505506,0.00288286881072833
0.706306306306306,0.00283407981290861
0.707107107107107,0.00278569837097548
0.707907907907908,0.00273772499988633
0.708708708708709,0.00269016020478667
0.70950950950951,0.00264300448099157
0.71031031031031,0.00259625831396761
0.711111111111111,0.00254992217931529
0.711911911911912,0.00250399654275225
0.712712712712713,0.00245848186009684
0.713513513513514,0.00241337857725257
0.714314314314314,0.00236868713019294
0.715115115115115,0.00232440794494701
0.715915915915916,0.00228054143758547
0.716716716716717,0.00223708801420743
0.717517517517518,0.00219404807092767
0.718318318318318,0.00215142199386469
0.719119119119119,0.00210921015912916
0.71991991991992,0.00206741293281317
0.720720720720721,0.0020260306709799
0.721521521521522,0.00198506371965406
0.722322322322322,0.00194451241481287
0.723123123123123,0.00190437708237763
0.723923923923924,0.00186465803820597
0.724724724724725,0.0018253555880846
0.725525525525526,0.00178647002772279
0.726326326326326,0.00174800164274641
0.727127127127127,0.00170995070869253
0.727927927927928,0.00167231749100474
0.728728728728729,0.00163510224502894
0.72952952952953,0.00159830521600991
0.73033033033033,0.00156192663908834
0.731131131131131,0.00152596673929852
0.731931931931932,0.00149042573156671
0.732732732732733,0.00145530382070996
0.733533533533534,0.00142060120143572
0.734334334334334,0.00138631805834192
0.735135135135135,0.00135245456591776
0.735935935935936,0.00131901088854494
0.736736736736737,0.00128598718049975
0.737537537537538,0.00125338358595553
0.738338338338338,0.00122120023898584
0.739139139139139,0.00118943726356822
0.73993993993994,0.00115809477358856
0.740740740740741,0.00112717287284607
0.741541541541542,0.00109667165505876
0.742342342342342,0.00106659120386969
0.743143143143143,0.00103693159285366
0.743943943943944,0.00100769288552457
0.744744744744745,0.000978875135343341
0.745545545545546,0.000950478385726475
0.746346346346346,0.000922502670055145
0.747147147147147,0.000894948011684887
0.747947947947948,0.000867814423955949
0.748748748748749,0.000841101910204101
0.74954954954955,0.000814810463772117
0.75035035035035,0.000788940068021855
0.751151151151151,0.000763490696346804
0.751951951951952,0.000738462312185336
0.752752752752753,0.000713854869034439
0.753553553553554,0.000689668310464085
0.754354354354354,0.00066590257013213
0.755155155155155,0.000642557571799801
0.755955955955956,0.000619633229347735
0.756756756756757,0.000597129446792576
0.757557557557558,0.000575046118304174
0.758358358358358,0.000553383128223293
0.759159159159159,0.000532140351079899
0.75995995995996,0.000511317651611995
0.760760760760761,0.000490914884785016
0.761561561561562,0.000470931895811744
0.762362362362362,0.000451368520172815
0.763163163163163,0.000432224583637713
0.763963963963964,0.000413499902286356
0.764764764764765,0.000395194282531173
0.765565565565566,0.000377307521139724
0.766366366366366,0.00035983940525791
0.767167167167167,0.00034278971243359
0.767967967967968,0.000326158210640848
0.768768768768769,0.000309944658304694
0.76956956956957,0.000294148804326322
0.77037037037037,0.000278770388108871
0.771171171171171,0.000263809139583688
0.771971971971972,0.00024926477923714
0.772772772772773,0.000235137018137843
0.773573573573574,0.000221425557964508
0.774374374374374,0.000208130091034175
0.775175175175175,0.000195250300331011
0.775975975975976,0.000182785859535571
0.776776776776777,0.000170736433054533
0.777577577577578,0.000159101676050952
0.778378378378378,0.000147881234474957
0.779179179179179,0.000137074745094934
0.77997997997998,0.000126681835529196
0.780780780780781,0.000116702124278089
0.781581581581582,0.000107135220756582
0.782382382382382,9.79807253273287e-05
0.783183183183183,8.92382293341392e-05
0.783983983983984,8.0907315135956e-05
0.784784784784785,7.29875561412364e-05
0.785585585585586,6.54785168427986e-05
0.786386386386386,5.83797528531064e-05
0.787187187187187,5.16908109399705e-05
0.787987987987988,4.54112290627072e-05
0.788788788788789,3.95405364087021e-05
0.78958958958959,3.40782534303999e-05
0.79039039039039,2.90238918827205e-05
0.791191191191191,2.43769548608771e-05
0.791991991991992,2.01369368386149e-05
0.792792792792793,1.63033237068381e-05
0.793593593593594,1.28755928126563e-05
0.794394394394394,9.85321299881104e-06
0.795195195195195,7.23564464349845e-06
0.795995995995996,5.02233970058396e-06
0.796796796796797,3.21274174018949e-06
0.797597597597598,1.80628598966527e-06
0.798398398398398,8.02399374931815e-07
0.799199199199199,2.00500562191056e-07
0.8,0


==> Tikz/SlP_data.csv <==
0,0.0888888888888889
0.000800800800800801,0.0882377716722865
0.0016016016016016,0.0879519759357821
0.0024024024024024,0.0877258887920371
0.0032032032032032,0.0875305452333859
0.004004004004004,0.0873547424727357
0.00480480480480481,0.0871927430759031
0.00560560560560561,0.0870411433824453
0.00640640640640641,0.0868977286797138
0.00720720720720721,0.0867609626437968
0.00800800800800801,0.0866297281345047
0.00880880880880881,0.0865031828775468
0.00960960960960961,0.0863806733331238
0.0104104104104104,0.086261680420322
0.0112112112112112,0.0861457837852447
0.012012012012012,0.0860326374137332
0.0128128128128128,0.0859219524759119
0.0136136136136136,0.0858134849433751
0.0144144144144144,0.085707026450762
0.0152152152152152,0.0856023974200563
0.016016016016016,0.0854994417986953
0.0168168168168168,0.0853980229716113
0.0176176176176176,0.0852980205423291
0.0184184184184184,0.0851993277675911
0.0192192192192192,0.085101849490416
0.02002002002002,0.0850055004581929
0.0208208208208208,0.0849102039416807
0.0216216216216216,0.0848158905916762
0.0224224224224224,0.0847224974852341
0.0232232232232232,0.0846299673244247
0.024024024024024,0.0845382477588602
0.0248248248248248,0.084447290809418
0.0256256256256256,0.0843570523752961
0.0264264264264264,0.084267491810146
0.0272272272272272,0.0841785715558202
0.028028028028028,0.0840902568244555
0.0288288288288288,0.0840025153213238
0.0296296296296296,0.0839153170022477
0.0304304304304304,0.0838286338604598
0.0312312312312312,0.0837424397386572
0.032032032032032,0.0836567101627109
0.0328328328328328,0.0835714221940594
0.0336336336336336,0.0834865542982869
0.0344344344344344,0.0834020862277727
0.0352352352352352,0.0833179989166156
0.036036036036036,0.0832342743863014
0.0368368368368368,0.0831508956608043
0.0376376376376376,0.0830678466899949
0.0384384384384384,0.0829851122803853
0.0392392392392392,0.0829026780323705
0.04004004004004,0.0828205302832389
0.0408408408408408,0.0827386560553178
0.0416416416416416,0.0826570430086994
0.0424424424424424,0.0825756793980655
0.0432432432432432,0.0824945540331827
0.044044044044044,0.0824136562426976
0.0448448448448448,0.0823329758408997
0.0456456456456456,0.0822525030971615
0.0464464464464465,0.082172228707798
0.0472472472472472,0.0820921437701146
0.048048048048048,0.082012239758441
0.0488488488488489,0.0819325085019679
0.0496496496496497,0.0818529421642242
0.0504504504504505,0.0817735332240489
0.0512512512512513,0.0816942744579275
0.0520520520520521,0.0816151589235752
0.0528528528528529,0.0815361799446611
0.0536536536536537,0.0814573310965787
0.0544544544544545,0.081378606193176
0.0552552552552553,0.0812999992743688
0.0560560560560561,0.0812215045945646
0.0568568568568569,0.0811431166118354
0.0576576576576577,0.0810648299777798
0.0584584584584585,0.0809866395280226
0.0592592592592593,0.0809085402733031
0.0600600600600601,0.0808305273911084
0.0608608608608609,0.0807525962178123
0.0616616616616617,0.0806747422412819
0.0624624624624625,0.0805969610939198
0.0632632632632633,0.0805192485461094
0.0640640640640641,0.0804416005000374
0.0648648648648649,0.0803640129838652
0.0656656656656657,0.0802864821462268
0.0664664664664665,0.0802090042510313
0.0672672672672673,0.0801315756725489
0.0680680680680681,0.0800541928907625
0.0688688688688689,0.079976852486967
0.0696696696696697,0.0798995511396015
0.0704704704704705,0.0798222856202981
0.0712712712712713,0.0797450527901356
0.0720720720720721,0.0796678495960829
0.0728728728728729,0.0795906730676236
0.0736736736736737,0.0795135203135474
0.0744744744744745,0.0794363885189014
0.0752752752752753,0.0793592749420896
0.0760760760760761,0.0792821769121125
0.0768768768768769,0.07920509182594
0.0776776776776777,0.0791280171460074
0.0784784784784785,0.0790509503978298
0.0792792792792793,0.0789738891677265
0.0800800800800801,0.0788968311006511
0.0808808808808809,0.0788197738981195
0.0816816816816817,0.0787427153162317
0.0824824824824825,0.0786656531637818
0.0832832832832833,0.078588585300452
0.0840840840840841,0.0785115096350855
0.0848848848848849,0.0784344241240345
0.0856856856856857,0.0783573267695789
0.0864864864864865,0.0782802156184135
0.0872872872872873,0.078203088760198
0.0880880880880881,0.078125944326168
0.0888888888888889,0.0780487804878049
0.0896896896896897,0.0779715954555584
0.0904904904904905,0.0778943874776231
0.0912912912912913,0.0778171548387638
0.0920920920920921,0.0777398958591878
0.0928928928928929,0.0776626088934623
0.0936936936936937,0.0775852923294748
0.0944944944944945,0.0775079445874338
0.0952952952952953,0.0774305641189086
0.0960960960960961,0.0773531494059058
0.0968968968968969,0.0772756989599817
0.0976976976976977,0.0771982113213873
0.0984984984984985,0.0771206850582471
0.0992992992992993,0.0770431187657668
0.1001001001001,0.0769655110654717
0.100900900900901,0.0768878606044726
0.101701701701702,0.0768101660547585
0.102502502502503,0.0767324261125151
0.103303303303303,0.0766546394974676
0.104104104104104,0.0765768049522477
0.104904904904905,0.0764989212417816
0.105705705705706,0.0764209871527016
0.106506506506507,0.0763430014927762
0.107307307307307,0.0762649630903619
0.108108108108108,0.0761868707938722
0.108908908908909,0.0761087234712665
0.10970970970971,0.0760305200095548
0.110510510510511,0.0759522593143207
0.111311311311311,0.0758739403092589
0.112112112112112,0.0757955619357297
0.112912912912913,0.075717123152327
0.113713713713714,0.0756386229344613
0.114514514514515,0.0755600602739565
0.115315315315315,0.0754814341786588
0.116116116116116,0.0754027436720597
0.116916916916917,0.07532398779293
0.117717717717718,0.0752451655949663
0.118518518518519,0.0751662761464482
0.119319319319319,0.0750873185299068
0.12012012012012,0.075008291841803
0.120920920920921,0.0749291951922169
0.121721721721722,0.0748500277045458
0.122522522522523,0.0747707885152122
0.123323323323323,0.0746914767733807
0.124124124124124,0.0746120916406833
0.124924924924925,0.0745326322909536
0.125725725725726,0.0744530979099684
0.126526526526527,0.0743734876951975
0.127327327327327,0.0742938008555613
0.128128128128128,0.074214036611195
0.128928928928929,0.07413419419322
0.12972972972973,0.0740542728435228
0.130530530530531,0.0739742718145389
0.131331331331331,0.0738941903690451
0.132132132132132,0.0738140277799556
0.132932932932933,0.073733783330126
0.133733733733734,0.0736534563121618
0.134534534534535,0.0735730460282327
0.135335335335335,0.0734925517898924
0.136136136136136,0.0734119729179038
0.136936936936937,0.0733313087420682
0.137737737737738,0.0732505586010607
0.138538538538539,0.0731697218422688
0.139339339339339,0.0730887978216371
0.14014014014014,0.0730077859035152
0.140940940940941,0.0729266854605102
0.141741741741742,0.0728454958733435
0.142542542542543,0.0727642165307113
0.143343343343343,0.0726828468291494
0.144144144144144,0.072601386172901
0.144944944944945,0.0725198339737892
0.145745745745746,0.0724381896510919
0.146546546546547,0.0723564526314209
0.147347347347347,0.072274622348604
0.148148148148148,0.0721926982435704
0.148948948948949,0.0721106797642392
0.14974974974975,0.0720285663654107
0.150550550550551,0.0719463575086612
0.151351351351351,0.0718640526622402
0.152152152152152,0.0717816513009705
0.152952952952953,0.0716991529061506
0.153753753753754,0.0716165569654608
0.154554554554555,0.0715338629728708
0.155355355355355,0.0714510704285499
0.156156156156156,0.0713681788387801
0.156956956956957,0.0712851877158713
0.157757757757758,0.0712020965780784
0.158558558558559,0.0711189049495212
0.159359359359359,0.0710356123601061
0.16016016016016,0.0709522183454498
0.160960960960961,0.0708687224468056
0.161761761761762,0.0707851242109908
0.162562562562563,0.0707014231903167
0.163363363363363,0.0706176189425202
0.164164164164164,0.0705337110306976
0.164964964964965,0.0704496990232391
0.165765765765766,0.0703655824937666
0.166566566566567,0.0702813610210721
0.167367367367367,0.0701970341890576
0.168168168168168,0.0701126015866776
0.168968968968969,0.0700280628078821
0.16976976976977,0.069943417451562
0.170570570570571,0.0698586651214951
0.171371371371371,0.0697738054262942
0.172172172172172,0.0696888379793565
0.172972972972973,0.0696037623988141
0.173773773773774,0.069518578307486
0.174574574574575,0.0694332853328316
0.175375375375375,0.069347883106905
0.176176176176176,0.0692623712663109
0.176976976976977,0.0691767494521618
0.177777777777778,0.0690910173100359
0.178578578578579,0.0690051744899366
0.179379379379379,0.0689192206462532
0.18018018018018,0.0688331554377219
0.180980980980981,0.068746978527389
0.181781781781782,0.0686606895825744
0.182582582582583,0.0685742882748362
0.183383383383383,0.0684877742799367
0.184184184184184,0.0684011472778085
0.184984984984985,0.0683144069525229
0.185785785785786,0.068227552992258
0.186586586586587,0.0681405850892682
0.187387387387387,0.0680535029398546
0.188188188188188,0.0679663062443366
0.188988988988989,0.0678789947070232
0.18978978978979,0.067791568036187
0.190590590590591,0.0677040259440367
0.191391391391391,0.0676163681466927
0.192192192192192,0.0675285943641618
0.192992992992993,0.0674407043203135
0.193793793793794,0.0673526977428567
0.194594594594595,0.0672645743633172
0.195395395395395,0.0671763339170162
0.196196196196196,0.0670879761430489
0.196996996996997,0.0669995007842646
0.197797797797798,0.0669109075872464
0.198598598598599,0.0668221963022926
0.199399399399399,0.0667333666833982
0.2002002002002,0.066644418488237
0.201001001001001,0.0665553514781445
0.201801801801802,0.0664661654181016
0.202602602602603,0.066376860076718
0.203403403403403,0.0662874352262175
0.204204204204204,0.0661978906424227
0.205005005005005,0.066108226104741
0.205805805805806,0.0660184413961506
0.206606606606607,0.0659285363031876
0.207407407407407,0.065838510615933
0.208208208208208,0.0657483641280009
0.209009009009009,0.0656580966365266
0.20980980980981,0.0655677079421555
0.210610610610611,0.0654771978490322
0.211411411411411,0.0653865661647907
0.212212212212212,0.0652958127005444
0.213013013013013,0.0652049372708766
0.213813813813814,0.0651139396938321
0.214614614614615,0.0650228197909085
0.215415415415415,0.0649315773870482
0.216216216216216,0.0648402123106311
0.217017017017017,0.064748724393467
0.217817817817818,0.0646571134707893
0.218618618618619,0.0645653793812486
0.219419419419419,0.0644735219669062
0.22022022022022,0.0643815410732295
0.221021021021021,0.0642894365490858
0.221821821821822,0.0641972082467383
0.222622622622623,0.064104856021841
0.223423423423423,0.0640123797334352
0.224224224224224,0.0639197792439452
0.225025025025025,0.0638270544191752
0.225825825825826,0.0637342051283061
0.226626626626627,0.063641231243893
0.227427427427427,0.0635481326418625
0.228228228228228,0.0634549092015106
0.229029029029029,0.0633615608055013
0.22982982982983,0.0632680873398647
0.230630630630631,0.0631744886939961
0.231431431431431,0.0630807647606551
0.232232232232232,0.0629869154359648
0.233033033033033,0.0628929406194118
0.233833833833834,0.0627988402138462
0.234634634634635,0.0627046141254816
0.235435435435435,0.062610262263896
0.236236236236236,0.0625157845420323
0.237037037037037,0.0624211808761995
0.237837837837838,0.0623264511860743
0.238638638638639,0.0622315953947023
0.239439439439439,0.0621366134285001
0.24024024024024,0.0620415052172572
0.241041041041041,0.0619462706941386
0.241841841841842,0.0618509097956871
0.242642642642643,0.0617554224618264
0.243443443443443,0.061659808635864
0.244244244244244,0.0615640682644943
0.245045045045045,0.0614682012978024
0.245845845845846,0.0613722076892675
0.246646646646647,0.0612760873957672
0.247447447447447,0.0611798403775814
0.248248248248248,0.0610834665983964
0.249049049049049,0.0609869660253101
0.24984984984985,0.0608903386288362
0.250650650650651,0.0607935843829092
0.251451451451451,0.0606967032648899
0.252252252252252,0.0605996952555704
0.253053053053053,0.0605025603391796
0.253853853853854,0.0604052985033894
0.254654654654655,0.0603079097393197
0.255455455455455,0.0602103940415455
0.256256256256256,0.0601127514081022
0.257057057057057,0.0600149818404928
0.257857857857858,0.0599170853436939
0.258658658658659,0.0598190619261628
0.259459459459459,0.0597209115998442
0.26026026026026,0.0596226343801775
0.261061061061061,0.0595242302861038
0.261861861861862,0.0594256993400735
0.262662662662663,0.0593270415680536
0.263463463463463,0.0592282569995357
0.264264264264264,0.0591293456675435
0.265065065065065,0.0590303076086412
0.265865865865866,0.0589311428629411
0.266666666666667,0.0588318514741124
0.267467467467467,0.0587324334893892
0.268268268268268,0.0586328889595793
0.269069069069069,0.0585332179390727
0.26986986986987,0.0584334204858504
0.270670670670671,0.0583334966614935
0.271471471471471,0.0582334465311922
0.272272272272272,0.0581332701637548
0.273073073073073,0.0580329676316171
0.273873873873874,0.0579325390108521
0.274674674674675,0.0578319843811788
0.275475475475475,0.0577313038259727
0.276276276276276,0.057630497432275
0.277077077077077,0.0575295652908027
0.277877877877878,0.0574285074959583
0.278678678678679,0.0573273241458402
0.279479479479479,0.0572260153422529
0.28028028028028,0.0571245811907167
0.281081081081081,0.057023021800479
0.281881881881882,0.0569213372845238
0.282682682682683,0.056819527759583
0.283483483483483,0.0567175933461468
0.284284284284284,0.0566155341684742
0.285085085085085,0.0565133503546044
0.285885885885886,0.056411042036367
0.286686686686687,0.0563086093493937
0.287487487487487,0.056206052433129
0.288288288288288,0.0561033714308413
0.289089089089089,0.0560005664896345
0.28988988988989,0.055897637760459
0.290690690690691,0.055794585398123
0.291491491491492,0.0556914095613046
0.292292292292292,0.0555881104125624
0.293093093093093,0.0554846881183479
0.293893893893894,0.0553811428490168
0.294694694694695,0.0552774747788407
0.295495495495495,0.0551736840860192
0.296296296296296,0.0550697709526912
0.297097097097097,0.0549657355649474
0.297897897897898,0.054861578112842
0.298698698698699,0.0547572987904047
0.299499499499499,0.0546528977956527
0.3003003003003,0.0545483753306031
0.301101101101101,0.0544437316012848
0.301901901901902,0.054338966817751
0.302702702702703,0.0542340811940911
0.303503503503503,0.0541290749484434
0.304304304304304,0.0540239483030072
0.305105105105105,0.0539187014840551
0.305905905905906,0.0538133347219458
0.306706706706707,0.0537078482511364
0.307507507507508,0.0536022423101945
0.308308308308308,0.0534965171418115
0.309109109109109,0.0533906729928145
0.30990990990991,0.0532847101141791
0.310710710710711,0.0531786287610423
0.311511511511512,0.0530724291927147
0.312312312312312,0.0529661116726934
0.313113113113113,0.0528596764686747
0.313913913913914,0.0527531238525666
0.314714714714715,0.0526464541005018
0.315515515515516,0.0525396674928504
0.316316316316316,0.0524327643142324
0.317117117117117,0.0523257448535307
0.317917917917918,0.0522186094039039
0.318718718718719,0.0521113582627988
0.31951951951952,0.0520039917319636
0.32032032032032,0.0518965101174603
0.321121121121121,0.0517889137296779
0.321921921921922,0.0516812028833446
0.322722722722723,0.0515733778975415
0.323523523523524,0.0514654390957145
0.324324324324324,0.0513573868056876
0.325125125125125,0.0512492213596756
0.325925925925926,0.0511409430942966
0.326726726726727,0.0510325523505854
0.327527527527528,0.0509240494740056
0.328328328328328,0.0508154348144626
0.329129129129129,0.0507067087263164
0.32992992992993,0.0505978715683944
0.330730730730731,0.0504889237040037
0.331531531531532,0.050379865500944
0.332332332332332,0.0502706973315206
0.333133133133133,0.0501614195725563
0.333933933933934,0.0500520326054046
0.334734734734735,0.049942536815962
0.335535535535536,0.0498329325946806
0.336336336336336,0.0497232203365805
0.337137137137137,0.0496134004412626
0.337937937937938,0.0495034733129206
0.338738738738739,0.0493934393603537
0.33953953953954,0.0492832989969789
0.34034034034034,0.0491730526408432
0.341141141141141,0.0490627007146361
0.341941941941942,0.0489522436457016
0.342742742742743,0.0488416818660505
0.343543543543544,0.0487310158123724
0.344344344344344,0.0486202459260481
0.345145145145145,0.0485093726531613
0.345945945945946,0.0483983964445109
0.346746746746747,0.0482873177556222
0.347547547547548,0.0481761370467599
0.348348348348348,0.048064854782939
0.349149149149149,0.0479534714339367
0.34994994994995,0.0478419874743043
0.350750750750751,0.0477304033833788
0.351551551551552,0.0476187196452942
0.352352352352352,0.047506936748993
0.353153153153153,0.0473950551882379
0.353953953953954,0.0472830754616227
0.354754754754755,0.0471709980725839
0.355555555555556,0.0470588235294118
0.356356356356356,0.0469465523452611
0.357157157157157,0.0468341850381628
0.357957957957958,0.0467217221310342
0.358758758758759,0.0466091641516904
0.35955955955956,0.0464965116328547
0.36036036036036,0.0463837651121694
0.361161161161161,0.0462709251322064
0.361961961961962,0.0461579922404771
0.362762762762763,0.0460449669894439
0.363563563563564,0.0459318499365295
0.364364364364364,0.0458186416441272
0.365165165165165,0.0457053426796115
0.365965965965966,0.0455919536153475
0.366766766766767,0.0454784750287011
0.367567567567568,0.0453649075020486
0.368368368368368,0.0452512516227863
0.369169169169169,0.0451375079833402
0.36996996996997,0.0450236771811752
0.370770770770771,0.0449097598188045
0.371571571571572,0.0447957565037989
0.372372372372372,0.0446816678487957
0.373173173173173,0.0445674944715075
0.373973973973974,0.0444532369947314
0.374774774774775,0.0443388960463572
0.375575575575576,0.0442244722593765
0.376376376376376,0.0441099662718906
0.377177177177177,0.043995378727119
0.377977977977978,0.0438807102734077
0.378778778778779,0.0437659615642369
0.37957957957958,0.0436511332582293
0.38038038038038,0.0435362260191572
0.381181181181181,0.0434212405159508
0.381981981981982,0.0433061774227051
0.382782782782783,0.0431910374186875
0.383583583583584,0.0430758211883448
0.384384384384384,0.0429605294213102
0.385185185185185,0.0428451628124101
0.385985985985986,0.0427297220616711
0.386786786786787,0.0426142078743259
0.387587587587588,0.0424986209608203
0.388388388388388,0.0423829620368189
0.389189189189189,0.0422672318232116
0.38998998998999,0.0421514310461191
0.390790790790791,0.0420355604368985
0.391591591591592,0.0419196207321494
0.392392392392392,0.0418036126737185
0.393193193193193,0.0416875370087055
0.393993993993994,0.0415713944894674
0.394794794794795,0.041455185873624
0.395595595595596,0.041338911924062
0.396396396396396,0.0412225734089396
0.397197197197197,0.0411061711016909
0.397997997997998,0.0409897057810297
0.398798798798799,0.040873178230954
0.3995995995996,0.0407565892407487
0.4004004004004,0.0406399396049899
0.401201201201201,0.040523230123548
0.402002002002002,0.0404064616015906
0.402802802802803,0.0402896348495856
0.403603603603604,0.0401727506833038
0.404404404404404,0.0400558099238213
0.405205205205205,0.0399388133975222
0.406006006006006,0.0398217619360999
0.406806806806807,0.0397046563765597
0.407607607607608,0.0395874975612202
0.408408408408408,0.0394702863377145
0.409209209209209,0.0393530235589917
0.41001001001001,0.0392357100833176
0.410810810810811,0.0391183467742758
0.411611611611612,0.0390009345007681
0.412412412412412,0.0388834741370145
0.413213213213213,0.0387659665625539
0.414014014014014,0.0386484126622435
0.414814814814815,0.0385308133262584
0.415615615615616,0.0384131694500912
0.416416416416416,0.038295481934551
0.417217217217217,0.0381777516857626
0.418018018018018,0.0380599796151645
0.418818818818819,0.0379421666395082
0.41961961961962,0.0378243136808555
0.42042042042042,0.0377064216665772
0.421221221221221,0.0375884915293502
0.422022022022022,0.0374705242071552
0.422822822822823,0.0373525206432737
0.423623623623624,0.0372344817862853
0.424424424424424,0.0371164085900638
0.425225225225225,0.036998302013774
0.426026026026026,0.0368801630218678
0.426826826826827,0.0367619925840798
0.427627627627628,0.0366437916754232
0.428428428428428,0.0365255612761851
0.429229229229229,0.0364073023719212
0.43003003003003,0.0362890159534511
0.430830830830831,0.0361707030168527
0.431631631631632,0.0360523645634562
0.432432432432432,0.0359340015998382
0.433233233233233,0.0358156151378153
0.434034034034034,0.035697206194438
0.434834834834835,0.035578775791983
0.435635635635636,0.0354603249579467
0.436436436436436,0.0353418547250374
0.437237237237237,0.0352233661311679
0.438038038038038,0.0351048602194469
0.438838838838839,0.0349863380381712
0.43963963963964,0.0348678006408171
0.44044044044044,0.0347492490860309
0.441241241241241,0.0346306844376204
0.442042042042042,0.0345121077645449
0.442842842842843,0.0343935201409057
0.443643643643644,0.0342749226459355
0.444444444444444,0.0341563163639888
0.445245245245245,0.0340377023845303
0.446046046046046,0.0339190818021244
0.446846846846847,0.0338004557164237
0.447647647647648,0.0336818252321574
0.448448448448448,0.033563191459119
0.449249249249249,0.0334445555121545
0.45005005005005,0.0333259185111496
0.450850850850851,0.0332072815810165
0.451651651651652,0.0330886458516813
0.452452452452452,0.0329700124580696
0.453253253253253,0.0328513825400932
0.454054054054054,0.0327327572426359
0.454854854854855,0.0326141377155386
0.455655655655656,0.0324955251135846
0.456456456456456,0.0323769205964845
0.457257257257257,0.0322583253288606
0.458058058058058,0.0321397404802309
0.458858858858859,0.0320211672249933
0.45965965965966,0.0319026067424085
0.46046046046046,0.0317840602165837
0.461261261261261,0.031665528836455
0.462062062062062,0.0315470137957699
0.462862862862863,0.0314285162930699
0.463663663663664,0.0313100375316714
0.464464464464464,0.031191578719648
0.465265265265265,0.0310731410698111
0.466066066066066,0.0309547257996907
0.466866866866867,0.030836334131516
0.467667667667668,0.0307179672921951
0.468468468468468,0.0305996265132953
0.469269269269269,0.0304813130310216
0.47007007007007,0.0303630280861966
0.470870870870871,0.0302447729242383
0.471671671671672,0.0301265487951393
0.472472472472472,0.0300083569534439
0.473273273273273,0.0298901986582262
0.474074074074074,0.0297720751730672
0.474874874874875,0.0296539877660316
0.475675675675676,0.0295359377096445
0.476476476476476,0.0294179262808673
0.477277277277277,0.0292999547610739
0.478078078078078,0.0291820244360256
0.478878878878879,0.0290641365958466
0.47967967967968,0.0289462925349987
0.48048048048048,0.0288284935522555
0.481281281281281,0.0287107409506763
0.482082082082082,0.02859303603758
0.482882882882883,0.0284753801245184
0.483683683683684,0.0283577745272487
0.484484484484485,0.0282402205657065
0.485285285285285,0.0281227195639776
0.486086086086086,0.02800527285027
0.486886886886887,0.0278878817568855
0.487687687687688,0.0277705476201904
0.488488488488488,0.0276532717805864
0.489289289289289,0.027536055582481
0.49009009009009,0.0274189003742573
0.490890890890891,0.027301807508244
0.491691691691692,0.0271847783406838
0.492492492492492,0.0270678142317034
0.493293293293293,0.026950916545281
0.494094094094094,0.0268340866492149
0.494894894894895,0.0267173259150913
0.495695695695696,0.0266006357182514
0.496496496496497,0.0264840174377588
0.497297297297297,0.0263674724563657
0.498098098098098,0.0262510021604796
0.498898898898899,0.026134607940129
0.4996996996997,0.026018291188929
0.500500500500501,0.0259020533040463
0.501301301301301,0.0257858956861644
0.502102102102102,0.0256698197394476
0.502902902902903,0.0255538268715054
0.503703703703704,0.025437918493356
0.504504504504504,0.0253220960193898
0.505305305305305,0.0252063608673321
0.506106106106106,0.0250907144582059
0.506906906906907,0.0249751582162945
0.507707707707708,0.0248596935691026
0.508508508508508,0.0247443219473182
0.509309309309309,0.024629044784774
0.51011011011011,0.0245138635184076
0.510910910910911,0.0243987795882225
0.511711711711712,0.0242837944372479
0.512512512512513,0.0241689095114981
0.513313313313313,0.0240541262599324
0.514114114114114,0.0239394461344137
0.514914914914915,0.0238248705896673
0.515715715715716,0.0237104010832389
0.516516516516517,0.0235960390754527
0.517317317317317,0.023481786029369
0.518118118118118,0.0233676434107413
0.518918918918919,0.0232536126879732
0.51971971971972,0.0231396953320746
0.520520520520521,0.0230258928166183
0.521321321321321,0.0229122066176955
0.522122122122122,0.0227986382138711
0.522922922922923,0.0226851890861393
0.523723723723724,0.0225718607178778
0.524524524524524,0.0224586545948023
0.525325325325325,0.022345572204921
0.526126126126126,0.0222326150384879
0.526926926926927,0.022119784587956
0.527727727727728,0.022007082347931
0.528528528528528,0.0218945098151233
0.529329329329329,0.0217820684883008
0.53013013013013,0.0216697598682408
0.530930930930931,0.0215575854576819
0.531731731731732,0.0214455467612747
0.532532532532533,0.021333645285534
0.533333333333333,0.0212218825387883
0.534134134134134,0.0211102600311311
0.534934934934935,0.0209987792743704
0.535735735735736,0.0208874417819788
0.536536536536537,0.0207762490690431
0.537337337337337,0.0206652026522126
0.538138138138138,0.020554304049649
0.538938938938939,0.0204435547809741
0.53973973973974,0.0203329563672184
0.540540540540541,0.0202225103307688
0.541341341341341,0.0201122181953164
0.542142142142142,0.0200020814858033
0.542942942942943,0.0198921017283705
0.543743743743744,0.0197822804503034
0.544544544544545,0.0196726191799792
0.545345345345345,0.0195631194468127
0.546146146146146,0.0194537827812017
0.546946946946947,0.0193446107144732
0.547747747747748,0.0192356047788282
0.548548548548549,0.019126766507287
0.549349349349349,0.0190180974336334
0.55015015015015,0.0189095990923597
0.550950950950951,0.0188012730186105
0.551751751751752,0.0186931207481267
0.552552552552553,0.0185851438171891
0.553353353353353,0.0184773437625618
0.554154154154154,0.0183697221214351
0.554954954954955,0.0182622804313689
0.555755755755756,0.0181550202302344
0.556556556556557,0.0180479430561572
0.557357357357357,0.0179410504474593
0.558158158158158,0.0178343439426007
0.558958958958959,0.017727825080121
0.55975975975976,0.0176214953985809
0.560560560560561,0.0175153564365038
0.561361361361361,0.0174094097323157
0.562162162162162,0.017303656824287
0.562962962962963,0.0171980992504722
0.563763763763764,0.0170927385486505
0.564564564564565,0.0169875762562658
0.565365365365365,0.0168826139103667
0.566166166166166,0.0167778530475457
0.566966966966967,0.0166732952038792
0.567767767767768,0.0165689419148661
0.568568568568569,0.0164647947153675
0.569369369369369,0.0163608551395451
0.57017017017017,0.0162571247208
0.570970970970971,0.0161536049917112
0.571771771771772,0.0160502974839739
0.572572572572573,0.0159472037283376
0.573373373373373,0.0158443252545441
0.574174174174174,0.0157416635912653
0.574974974974975,0.0156392202660408
0.575775775775776,0.0155369968052154
0.576576576576577,0.0154349947338764
0.577377377377377,0.0153332155757908
0.578178178178178,0.0152316608533424
0.578978978978979,0.0151303320874685
0.57977977977978,0.015029230797597
0.580580580580581,0.0149283585015825
0.581381381381381,0.0148277167156434
0.582182182182182,0.014727306954298
0.582982982982983,0.0146271307303005
0.583783783783784,0.0145271895545777
0.584584584584585,0.0144274849361647
0.585385385385385,0.0143280183821408
0.586186186186186,0.0142287913975656
0.586986986986987,0.0141298054854146
0.587787787787788,0.0140310621465148
0.588588588588589,0.0139325628794804
0.589389389389389,0.0138343091806482
0.59019019019019,0.0137363025440133
0.590990990990991,0.013638544461164
0.591791791791792,0.0135410364212175
0.592592592592593,0.013443779910755
0.593393393393393,0.0133467764137567
0.594194194194194,0.0132500274115374
0.594994994994995,0.0131535343826811
0.595795795795796,0.0130572988029762
0.596596596596597,0.0129613221453507
0.597397397397398,0.0128656058798071
0.598198198198198,0.0127701514733573
0.598998998998999,0.0126749603899576
0.5997997997998,0.0125800340904434
0.600600600600601,0.0124853740324648
0.601401401401401,0.0123909816704208
0.602202202202202,0.0122968584553945
0.603003003003003,0.0122030058350882
0.603803803803804,0.0121094252537581
0.604604604604605,0.0120161181521496
0.605405405405405,0.0119230859674319
0.606206206206206,0.0118303301331332
0.607007007007007,0.0117378520790758
0.607807807807808,0.0116456532313114
0.608608608608609,0.0115537350120558
0.609409409409409,0.0114620988396245
0.61021021021021,0.0113707461283675
0.611011011011011,0.0112796782886054
0.611811811811812,0.0111888967265639
0.612612612612613,0.0110984028443099
0.613413413413413,0.0110081980396867
0.614214214214214,0.0109182837062498
0.615015015015015,0.0108286612332026
0.615815815815816,0.010739332005332
0.616616616616617,0.0106502974029446
0.617417417417418,0.0105615588018027
0.618218218218218,0.0104731175730603
0.619019019019019,0.0103849750831991
0.61981981981982,0.0102971326939657
0.620620620620621,0.0102095917623069
0.621421421421422,0.0101223536403076
0.622222222222222,0.0100354196751267
0.623023023023023,0.00994879120893429
0.623823823823824,0.0098624695788488
0.624624624624625,0.00977645611687411
0.625425425425425,0.00969075214983707
0.626226226226226,0.00960535899932493
0.627027027027027,0.00952027798162315
0.627827827827828,0.00943551040765333
0.628628628628629,0.00935105758291128
0.629429429429429,0.00926692080740524
0.63023023023023,0.00918310137559453
0.631031031031031,0.0090996005763281
0.631831831831832,0.00901641969278344
0.632632632632633,0.0089335600024058
0.633433433433434,0.00885102277684731
0.634234234234234,0.00876880928190675
0.635035035035035,0.00868692077746923
0.635835835835836,0.00860535851744612
0.636636636636637,0.00852412374971548
0.637437437437438,0.00844321771606238
0.638238238238238,0.00836264165211983
0.639039039039039,0.00828239678730959
0.63983983983984,0.00820248434478364
0.640640640640641,0.00812290554136556
0.641441441441442,0.00804366158749241
0.642242242242242,0.00796475368715687
0.643043043043043,0.00788618303784946
0.643843843843844,0.00780795083050136
0.644644644644645,0.0077300582494273
0.645445445445445,0.00765250647226878
0.646246246246246,0.0075752966699377
0.647047047047047,0.00749843000656019
0.647847847847848,0.00742190763942085
0.648648648648649,0.00734573071890715
0.649449449449449,0.0072699003884544
0.65025025025025,0.0071944177844908
0.651051051051051,0.00711928403638304
0.651851851851852,0.00704450026638206
0.652652652652653,0.00697006758956931
0.653453453453454,0.00689598711380323
0.654254254254254,0.00682225993966623
0.655055055055055,0.00674888716041185
0.655855855855856,0.00667586986191251
0.656656656656657,0.0066032091226074
0.657457457457458,0.00653090601345088
0.658258258258258,0.00645896159786136
0.659059059059059,0.00638737693167022
0.65985985985986,0.00631615306307159
0.660660660660661,0.00624529103257215
0.661461461461462,0.00617479187294139
0.662262262262262,0.00610465660916256
0.663063063063063,0.00603488625838364
0.663863863863864,0.00596548182986902
0.664664664664665,0.00589644432495137
0.665465465465466,0.00582777473698416
0.666266266266266,0.00575947405129447
0.667067067067067,0.00569154324513616
0.667867867867868,0.00562398328764377
0.668668668668669,0.00555679513978647
0.66946946946947,0.0054899797543228
0.67027027027027,0.00542353807575564
0.671071071071071,0.00535747104028775
0.671871871871872,0.00529177957577769
0.672672672672673,0.0052264646016963
0.673473473473474,0.00516152702908359
0.674274274274274,0.00509696776050598
0.675075075075075,0.00503278769001433
0.675875875875876,0.00496898770310211
0.676676676676677,0.00490556867666428
0.677477477477478,0.00484253147895651
0.678278278278278,0.00477987696955504
0.679079079079079,0.0047176059993169
0.67987987987988,0.00465571941034069
0.680680680680681,0.00459421803592789
0.681481481481482,0.00453310270054456
0.682282282282282,0.00447237421978374
0.683083083083083,0.00441203340032814
0.683883883883884,0.00435208103991358
0.684684684684685,0.00429251792729269
0.685485485485486,0.0042333448421994
0.686286286286286,0.00417456255531378
0.687087087087087,0.00411617182822739
0.687887887887888,0.0040581734134094
0.688688688688689,0.00400056805417285
0.68948948948949,0.00394335648464189
0.69029029029029,0.00388653942971923
0.691091091091091,0.00383011760505427
0.691891891891892,0.0037740917170118
0.692692692692693,0.00371846246264113
0.693493493493494,0.00366323052964593
0.694294294294294,0.00360839659635458
0.695095095095095,0.00355396133169093
0.695895895895896,0.00349992539514583
0.696696696696697,0.00344628943674914
0.697497497497498,0.00339305409704221
0.698298298298298,0.00334022000705118
0.699099099099099,0.0032877877882605
0.6998998998999,0.0032357580525874
0.700700700700701,0.00318413140235658
0.701501501501502,0.00313290843027576
0.702302302302302,0.00308208971941171
0.703103103103103,0.0030316758431667
0.703903903903904,0.00298166736525588
0.704704704704705,0.00293206483968491
0.705505505505506,0.00288286881072833
0.706306306306306,0.00283407981290861
0.707107107107107,0.00278569837097548
0.707907907907908,0.00273772499988633
0.708708708708709,0.00269016020478667
0.70950950950951,0.00264300448099157
0.71031031031031,0.00259625831396761
0.711111111111111,0.00254992217931529
0.711911911911912,0.00250399654275225
0.712712712712713,0.00245848186009684
0.713513513513514,0.00241337857725257
0.714314314314314,0.00236868713019294
0.715115115115115,0.00232440794494701
0.715915915915916,0.00228054143758547
0.716716716716717,0.00223708801420743
0.717517517517518,0.00219404807092767
0.718318318318318,0.00215142199386469
0.719119119119119,0.00210921015912916
0.71991991991992,0.00206741293281317
0.720720720720721,0.0020260306709799
0.721521521521522,0.00198506371965406
0.722322322322322,0.00194451241481287
0.723123123123123,0.00190437708237763
0.723923923923924,0.00186465803820597
0.724724724724725,0.0018253555880846
0.725525525525526,0.00178647002772279
0.726326326326326,0.00174800164274641
0.727127127127127,0.00170995070869253
0.727927927927928,0.00167231749100474
0.728728728728729,0.00163510224502894
0.72952952952953,0.00159830521600991
0.73033033033033,0.00156192663908834
0.731131131131131,0.00152596673929852
0.731931931931932,0.00149042573156671
0.732732732732733,0.00145530382070996
0.733533533533534,0.00142060120143572
0.734334334334334,0.00138631805834192
0.735135135135135,0.00135245456591776
0.735935935935936,0.00131901088854494
0.736736736736737,0.00128598718049975
0.737537537537538,0.00125338358595553
0.738338338338338,0.00122120023898584
0.739139139139139,0.00118943726356822
0.73993993993994,0.00115809477358856
0.740740740740741,0.00112717287284607
0.741541541541542,0.00109667165505876
0.742342342342342,0.00106659120386969
0.743143143143143,0.00103693159285366
0.743943943943944,0.00100769288552457
0.744744744744745,0.000978875135343341
0.745545545545546,0.000950478385726475
0.746346346346346,0.000922502670055145
0.747147147147147,0.000894948011684887
0.747947947947948,0.000867814423955949
0.748748748748749,0.000841101910204101
0.74954954954955,0.000814810463772117
0.75035035035035,0.000788940068021855
0.751151151151151,0.000763490696346804
0.751951951951952,0.000738462312185336
0.752752752752753,0.000713854869034439
0.753553553553554,0.000689668310464085
0.754354354354354,0.00066590257013213
0.755155155155155,0.000642557571799801
0.755955955955956,0.000619633229347735
0.756756756756757,0.000597129446792576
0.757557557557558,0.000575046118304174
0.758358358358358,0.000553383128223293
0.759159159159159,0.000532140351079899
0.75995995995996,0.000511317651611995
0.760760760760761,0.000490914884785016
0.761561561561562,0.000470931895811744
0.762362362362362,0.000451368520172815
0.763163163163163,0.000432224583637713
0.763963963963964,0.000413499902286356
0.764764764764765,0.000395194282531173
0.765565565565566,0.000377307521139724
0.766366366366366,0.00035983940525791
0.767167167167167,0.00034278971243359
0.767967967967968,0.000326158210640848
0.768768768768769,0.000309944658304694
0.76956956956957,0.000294148804326322
0.77037037037037,0.000278770388108871
0.771171171171171,0.000263809139583688
0.771971971971972,0.00024926477923714
0.772772772772773,0.000235137018137843
0.773573573573574,0.000221425557964508
0.774374374374374,0.000208130091034175
0.775175175175175,0.000195250300331011
0.775975975975976,0.000182785859535571
0.776776776776777,0.000170736433054533
0.777577577577578,0.000159101676050952
0.778378378378378,0.000147881234474957
0.779179179179179,0.000137074745094934
0.77997997997998,0.000126681835529196
0.780780780780781,0.000116702124278089
0.781581581581582,0.000107135220756582
0.782382382382382,9.79807253273287e-05
0.783183183183183,8.92382293341392e-05
0.783983983983984,8.0907315135956e-05
0.784784784784785,7.29875561412364e-05
0.785585585585586,6.54785168427986e-05
0.786386386386386,5.83797528531064e-05
0.787187187187187,5.16908109399705e-05
0.787987987987988,4.54112290627072e-05
0.788788788788789,3.95405364087021e-05
0.78958958958959,3.40782534303999e-05
0.79039039039039,2.90238918827205e-05
0.791191191191191,2.43769548608771e-05
0.791991991991992,2.01369368386149e-05
0.792792792792793,1.63033237068381e-05
0.793593593593594,1.28755928126563e-05
0.794394394394394,9.85321299881104e-06
0.795195195195195,7.23564464349845e-06
0.795995995995996,5.02233970058396e-06
0.796796796796797,3.21274174018949e-06
0.797597597597598,1.80628598966527e-06
0.798398398398398,8.02399374931815e-07
0.799199199199199,2.00500562191056e-07
0.8,0

